The value of storage in electricity distribution: The role of markets

Electricity distribution companies deploy battery storage to defer grid upgrades by reducing peak demand. In deregulated jurisdictions, such storage often sits idle because regulatory constraints bar participation in electricity markets. Here, we develop an optimization framework that, to our knowledge, provides the first formal model of market participation constraints within storage investment and operation planning. Applying the framework to a Massachusetts case study, we find that market participation delivers similar savings as peak demand reduction. Under current conditions, market participation does not increase storage investment, but at very low storage costs, could incentivize deployment beyond local distribution needs. This might run contrary to the separation of distribution from generation in deregulated markets. Our framework can mitigate this concern by identifying investment levels appropriate for local distribution needs.

==> data/case_study_parameters.txt <==
year	cost_back	cost_stor	cost_grid	capa_back	capa_stor	capa_grid	capa_tot	capa_N1	load_high	load_avg
2024.5	 205.533 	325.331	157.950	12.921	6.000	74.000	92.921	54.921	62.455	54.41
2025.5	 205.533 	312.155	157.950	12.921	6.000	74.000	92.921	54.921	63.987	55.559
2026.5	 205.533 	305.061	157.950	12.921	6.000	74.000	92.921	54.921	65.328	56.9
2027.5	 205.533 	296.953	157.950	12.921	6.000	74.000	92.921	54.921	66.669	58.049
2028.5	 205.533 	289.858	157.950	12.921	6.000	74.000	92.921	54.921	68.202	59.39
2029.5	 205.533 	282.764	157.950	12.921	6.000	74.000	92.921	54.921	70.117	60.731
2030.5	 205.533 	275.669	157.950	12.921	6.000	74.000	92.921	54.921	71.650	62.263
2031.5	 205.533 	268.575	157.950	12.921	6.000	74.000	92.921	54.921	73.182	63.604
2032.5	 205.533 	260.467	157.950	12.921	6.000	74.000	92.921	54.921	75.098	65.52
2033.5	 205.533 	253.373	157.950	12.921	6.000	74.000	92.921	54.921	77.013	67.052
2034.5	 205.533 	246.278	157.950	12.921	6.000	74.000	92.921	54.921	78.929	68.776
2035.5	 205.533 	242.224	157.950	12.921	6.000	74.000	92.921	54.921	80.653	70.309
2036.5	 205.533 	237.157	157.950	12.921	6.000	38.000	56.921	18.921	82.377	72.224
2037.5	 205.533 	233.103	157.950	12.921	6.000	38.000	56.921	18.921	84.292	73.757
2038.5	 205.533 	229.049	157.950	12.921	6.000	38.000	56.921	18.921	86.208	75.481
2039.5	 205.533 	223.981	157.950	0.000	0.000	38.000	38.000	0.000	88.123	77.013
2040.5	 205.533 	219.927	157.950	0.000	0.000	38.000	38.000	0.000	89.273	78.354
2041.5	 205.533 	215.874	157.950	0.000	0.000	38.000	38.000	0.000	90.805	79.503
2042.5	 205.533 	211.820	157.950	0.000	0.000	38.000	38.000	0.000	91.955	80.653
2043.5	 205.533 	206.752	157.950	0.000	0.000	38.000	38.000	0.000	93.104	81.419
2044.5	 205.533 	202.698	157.950	0.000	0.000	38.000	38.000	0.000	93.870	82.568
2045.5	 205.533 	198.644	157.950	0.000	0.000	38.000	38.000	0.000	95.020	83.335
2046.5	 205.533 	193.577	157.950	0.000	0.000	0.000	0.000	0.000	95.786	83.909
2047.5	 205.533 	189.523	157.950	0.000	0.000	0.000	0.000	0.000	96.744	84.867
2048.5	 205.533 	185.469	157.950	0.000	0.000	0.000	0.000	0.000	97.318	85.442
2049.5	 205.533 	180.401	157.950	0.000	0.000	0.000	0.000	0.000	98.084	85.825
2050.5	 205.533 	180.401	157.950	0.000	0.000	0.000	0.000	0.000	98.084	85.825

==> data/fcm.txt <==
year	price	forecast
2010.50	4.500	0
2011.00	4.500	0
2011.50	3.600	0
2012.00	3.600	0
2012.50	2.951	0
2013.00	2.951	0
2013.50	2.951	0
2014.00	2.951	0
2014.50	3.209	0
2015.00	3.209	0
2015.50	3.434	0
2016.00	3.434	0
2016.50	3.150	0
2017.00	3.150	0
2017.50	7.025	0
2018.00	7.025	0
2018.50	11.080	0
2019.00	11.080	0
2019.50	7.030	0
2020.00	7.030	0
2020.50	5.297	0
2021.00	5.297	0
2021.50	4.631	0
2022.00	4.631	0
2022.50	3.800	0
2023.00	3.800	0
2023.50	2.001	0
2024.00	2.001	0
2024.50	3.980	0
2025.00	3.980	0
2025.50	2.639	0
2026.00	2.639	0
2026.50	2.590	0
2027.00	2.590	0
2027.50	3.580	0
2028.00	3.580	0
2028.50	3.064	1
2029.00	3.064	1
2029.50	3.064	1
2030.00	3.064	1
2030.50	3.064	1
2031.00	3.064	1
2031.50	3.064	1
2032.00	3.064	1
2032.50	3.064	1
2033.00	3.064	1
2033.50	3.064	1
2034.00	3.064	1
2034.50	3.064	1
2035.00	3.064	1
2035.50	3.064	1
2036.00	3.064	1
2036.50	3.064	1
2037.00	3.064	1
2037.50	3.064	1
2038.00	3.064	1
2038.50	3.064	1
2039.00	3.064	1
2039.50	3.064	1
2040.00	3.064	1
2040.50	3.064	1
2041.00	3.064	1
2041.50	3.064	1
2042.00	3.064	1
2042.50	3.064	1
2043.00	3.064	1
2043.50	3.064	1
2044.00	3.064	1
2044.50	3.064	1
2045.00	3.064	1
2045.50	3.064	1
2046.00	3.064	1
2046.50	3.064	1
2047.00	3.064	1
2047.50	3.064	1
2048.00	3.064	1
2048.50	3.064	1
2049.00	3.064	1
2049.50	3.064	1
2050.00	3.064	1

==> data/investment.txt <==
Year	1Backup	1Grid	1Storage	2Backup	2Grid	2Storage	3Backup	3Grid	3Storage	4Backup	4Grid	4Storage	5Backup	5Grid	5Storage	6Backup	6Grid	6Storage	7Backup	7Grid	7Storage	8Backup	8Grid	8Storage	9Backup	9Grid	9Storage
2024.5	0.0	40.0	0.0	0.0	40.0	0.0	0.0	40.0	0.0	0.0	40.0	0.0	0.0	40.0	0.0	11.7	0.0	0.0	9.1	0.0	0.0	0.0	40.0	2.0	0.0	40.0	24.0
2025.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	24.0
2026.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	24.0
2027.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	24.0
2028.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0	0.0	0.0	2.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	24.0
2029.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0	0.0	0.0	2.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	24.0
2030.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.5	0.0	0.0	2.5	0.0	0.0	0.0	0.0	19.3	0.0	0.0	24.0
2031.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	24.0
2032.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0	0.0	0.0	2.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	24.0
2033.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0	0.0	0.0	2.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	24.0
2034.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0	0.0	0.0	2.0	0.0	0.0	0.0	0.0	0.0	24.0
2035.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0	0.0	0.0	2.0	0.0	0.0	0.0	0.0	0.0	24.0
2036.5	0.0	40.0	0.0	0.0	40.0	0.0	0.0	40.0	0.0	0.0	40.0	0.0	0.0	40.0	0.0	0.0	40.0	0.0	0.0	40.0	0.0	0.0	40.0	0.0	0.0	40.0	24.0
2037.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.0	0.0	0.0	3.0	0.0	0.0	0.0	0.0	0.0	24.0
2038.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
2039.5	0.0	40.0	0.0	0.0	0.0	10.1	0.0	0.0	10.1	0.0	0.0	10.1	0.0	0.0	13.6	0.0	40.0	0.0	0.0	40.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
2040.5	0.0	0.0	0.0	0.0	0.0	2.7	0.0	0.0	2.7	0.0	0.0	2.7	0.0	0.0	3.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
2041.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	4.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
2042.5	0.0	0.0	0.0	0.0	0.0	2.3	0.0	0.0	2.3	0.0	0.0	2.3	0.0	0.0	3.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
2043.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	3.7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
2044.5	0.0	0.0	0.0	0.0	0.0	2.2	0.0	0.0	2.2	0.0	0.0	2.2	0.0	0.0	2.6	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
2045.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	4.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	16.2
2046.5	0.0	40.0	0.0	0.0	40.0	0.0	0.0	40.0	0.0	0.0	40.0	0.0	0.0	40.0	0.0	0.0	40.0	0.0	0.0	40.0	0.0	0.0	40.0	0.0	0.0	40.0	24.0
2047.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	15.7
2048.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	2.0	0.0	0.0	2.0	0.0	0.0	0.0	0.0	0.0	0.0
2049.5	0.0	0.0	0.0	0.0	0.0	2.0	0.0	0.0	2.0	0.0	0.0	2.0	0.0	0.0	2.8	0.0	0.0	2.5	0.0	0.0	2.5	0.0	0.0	0.0	0.0	0.0	0.0
2050.5	0.0	0.0	0.0	0.0	0.0	2.0	0.0	0.0	2.0	0.0	0.0	2.0	0.0	0.0	2.8	0.0	0.0	2.5	0.0	0.0	2.5	0.0	0.0	0.0	0.0	0.0	0.0

==> data/peak_days.txt <==
Hour	15.07.2024	16.07.2024	02.08.2024	03.08.2024	05.08.2024	Max	Scaled_Max_in_2050
0	34	38	36	38	37	38	65
1	32	38	34	36	35	38	65
2	30	34	32	35	33	35	60
3	30	33	31	33	32	33	57
4	29	32	29	32	30	32	55
5	28	31	29	32	30	32	55
6	30	32	31	32	30	32	55
7	33	36	32	34	34	36	62
8	38	41	37	38	38	41	70
9	42	45	41	41	42	45	77
10	44	46	45	44	45	46	79
11	47	47	47	47	46	47	81
12	49	48	49	49	48	49	84
13	48	50	50	50	48	50	86
14	49	50	51	51	49	51	88
15	50	52	53	52	50	53	91
16	51	53	54	53	53	54	93
17	54	56	57	56	53	57	98
18	55	56	56	57	55	57	98
19	53	55	55	55	52	55	95
20	51	53	53	52	51	53	91
21	50	51	51	50	49	51	88
22	47	48	48	48	45	48	83
23	42	43	43	45	42	45	77
24	42	43	43	45	42	45	77

==> data/potential.txt <==
nsq,new_peak,power,duration
0.0,0.2690166975881263, ,0.0
0.01,0.23993381136238523,0.5275033846462441,0.09188846641317362
0.02,0.21850079744816586,0.5060703707320248,0.12461233473444498
0.03,0.20375964059553242,0.4913292138793913,0.14810320848641528
0.04,0.19294990723562155,0.4805194805194805,0.16731016731016748
0.05,0.18330241187384066,0.4708719851576996,0.18325537404253556
0.06,0.17587497248514206,0.4634445457690009,0.19778075681313523
0.07,0.1696898143179133,0.45725938760177237,0.2111490886035057
0.08,0.1638039379974865,0.4513735112813454,0.22313897364412416
0.09,0.15819613457408743,0.44576570785794645,0.23399095497148825
0.1,0.1528471528471531,0.44041672613101196,0.2438827229812294
0.11,0.14773947856654646,0.43530905185040536,0.2529502980531258
0.12,0.1428571428571428,0.43042671614100164,0.2613007683832366
0.13,0.13818555545174283,0.4257551287356017,0.2690203785693234
0.14,0.13400104359925757,0.42157061688311664,0.2765880481885515
0.15,0.13040530897673785,0.41797488226059676,0.2843163190557722
0.16,0.12691853600944536,0.4144881092933043,0.2916242794167508
0.17,0.12353584581729593,0.41110541910115495,0.2985493675196747
0.18,0.12025264651315082,0.4078222197970098,0.3051238493830561
0.19,0.11706461240622756,0.4046341856900865,0.3113757863148911
0.2,0.11396766498807298,0.401537238271932,0.31732977898511966
0.21,0.11110194919718763,0.39867152248104654,0.32330990907557094
0.22,0.10835784424634598,0.39592741753020494,0.32914822123658105
0.23,0.10567986230636861,0.3932494355902275,0.3347551902271388
0.24,0.10306564184115219,0.3906352151250112,0.3401453550906616
0.25,0.1005129324457057,0.3880825057295647,0.3453318335208093
0.26,0.09801958838503722,0.38558916166889606,0.35032651299637046
0.27,0.09558356257863676,0.3831531358624957,0.35514020966448445
0.28,0.09320290099510875,0.3807724742789678,0.3597828014248891
0.29,0.09087742170448965,0.37844699498834866,0.36426847021760483
0.3,0.08871410279861025,0.3762836760824692,0.36895200054167293
0.31,0.08659302442924677,0.37416259771310584,0.3734945665245588
0.32,0.08451296138746822,0.37208253467132724,0.37790279765892576
0.33,0.08247273539436928,0.3700423086782283,0.3821828372525298
0.34,0.08047121287539438,0.3680407861592534,0.3863403919398852
0.35,0.0785073028601313,0.3660768761439903,0.39038077480317185
0.36,0.07657995499940817,0.36414952828326713,0.39430894308942993
0.37,0.07468815769211057,0.36225773097596964,0.3981295313353072
0.38,0.07283093631471127,0.3604005095985702,0.4018468805698858
0.39,0.07100735154699334,0.3585769248308523,0.405465064153041
0.4,0.06921649778792638,0.35678607107178534,0.4089879107151108
0.41,0.06750042888613428,0.35507000216999324,0.4126315790645891
0.42,0.06583227569167494,0.353401848975534,0.41629068963670707
0.43,0.06419026594691801,0.35175983923077697,0.41986752848390796
0.44,0.06257378984651685,0.35014336313037586,0.42336491784401936
0.45,0.0609822564040452,0.3485518296879041,0.4267855294431946
0.46,0.059415092731599506,0.3469846660154586,0.4301318957204221
0.47,0.05787174335224754,0.3454413166361066,0.4334064199816594
0.48,0.05635166954358195,0.3439212428274408,0.43661138560675505
0.49,0.054854348710751344,0.3424239219946102,0.4397489644158317
0.5,0.05337927378743701,0.340948847071296,0.4428212242878445
0.51,0.05192595266333222,0.3394955259471912,0.445830136112102
0.52,0.05049390763676498,0.3380634809206238,0.448777580143409
0.53,0.04908267489118723,0.3366522481750462,0.4516653518227542
0.54,0.047691803994325044,0.335261377278184,0.4544951671179727
0.55,0.04632234125321677,0.33389191453707584,0.4572812833054148
0.56,0.045002616431187636,0.3325721897150467,0.4602811261086537
0.57,0.04369970339033147,0.33126927667419037,0.46322959471571634
0.58,0.042413282919611994,0.32998285620347106,0.46612802441413187
0.59,0.04114304383846168,0.32871261712232064,0.46897769643725856
0.6,0.0398886827458258,0.3274582560296848,0.47177984103942977
0.61,0.03864990377856392,0.326219477062423,0.47453564034616025
0.62,0.037426418378799564,0.3249959916626585,0.47724623099937613
0.63,0.03621794506982967,0.32378751835368863,0.47991270661557484
0.64,0.03502420924023708,0.32259378252409615,0.4825361200729416
0.65,0.03384494293585205,0.321414516219711,0.485117485641893
0.66,0.03267988465923066,0.32024945794308957,0.48765778097207596
0.67,0.03152877917634145,0.3190983524602003,0.49015794894755427
0.68,0.03039137733015318,0.31796095061401214,0.4926188994208363
0.69,0.029267435860842683,0.3168370091447016,0.49504151083535125
0.7,0.028156717232347583,0.3157262905162066,0.49742663174511187
0.71,0.0270589894650044,0.3146285627488634,0.49977508223950334
0.72,0.02597402597402576,0.31354359925788483,0.5020876552803898
0.73,0.024901605413578887,0.3124711786974378,0.5043651179581353
0.74,0.023844921128337804,0.31141449441219676,0.5066751157738449
0.75,0.02280912364945986,0.3103786969333189,0.5091401108043535
0.76,0.02178399449667512,0.30935356778053413,0.5115733823000901
0.77,0.020769369694780826,0.30833894297863973,0.5139755498472484
0.78,0.019765088611904513,0.30733466189576353,0.5163472141273691
0.79,0.01877099387472847,0.3063405671585874,0.5186889577313224
0.8,0.017786931286276175,0.30535650457013513,0.5210013459280441
0.81,0.016812749746178746,0.30438232303003765,0.5232849273910871
0.82,0.015848301173330137,0.30341787445718915,0.5255402348857952
0.83,0.014893440430849392,0.3024630137147083,0.5277677859197181
0.84,0.01394802525326666,0.3015175985371257,0.5299680833586611
0.85,0.01301191617586639,0.30058148945972535,0.5321416160105533
0.86,0.012084976466098407,0.2996545497499575,0.5342888591792379
0.87,0.011167072057001848,0.29873664534086086,0.5364102751900176
0.88,0.010258071482561526,0.29782764476642043,0.5385063138887581
0.89,0.009357845814938592,0.29692741909879766,0.5405774131161455
0.9,0.008466268603511296,0.29603584188737025,0.542623999158614
0.91,0.007583215815661459,0.2951527890995205,0.5446464871773521
0.92,0.00670856577925294,0.29427813906311184,0.5466452816166879
0.93,0.005842199126745218,0.29341177241060423,0.5486207765930434
0.94,0.004983998740884621,0.2925535720247437,0.5505733562656295
0.95,0.00413384970192765,0.2917034229857867,0.5525033951898763
0.96,0.003291639236339794,0.2908612125201987,0.5544112586546289
0.97,0.0024572566669254226,0.2900268299507844,0.5562973030039958
0.98,0.001630970684587174,0.2892005439684461,0.5582903065214712
0.99,0.0008124157613313976,0.2883819890451903,0.5606060759262061
1.0,0.0,0.28756957328385896,0.562903225806452

==> data/scarcity_Aug01.txt <==
Hour	Price	Load_24	Peak_load	Scarcity
0	0.025	0.596	0.667	0
1	0.015	0.561	0.667	0
2	0.014	0.544	0.614	0
3	0.015	0.526	0.579	0
4	0.016	0.526	0.561	0
5	0.014	0.509	0.561	0
6	0.019	0.544	0.561	0
7	0.025	0.614	0.632	0
8	0.021	0.649	0.719	0
9	0.022	0.719	0.789	0
10	0.018	0.754	0.807	0
11	0.027	0.789	0.825	0
12	0.050	0.807	0.860	0
13	0.035	0.807	0.877	0
14	0.038	0.825	0.895	0
15	0.044	0.860	0.930	0
16	0.120	0.895	0.947	0
17	0.524	0.930	1.000	1
18	1.000	0.947	1.000	1
19	0.315	0.930	0.965	1
20	0.141	0.860	0.930	0
21	0.092	0.842	0.895	0
22	0.044	0.789	0.842	0
23	0.020	0.702	0.789	0
24	0.020	0.702	0.789	0

==> data/scarcity_Jun18.txt <==
Hour	Price	Load_24	Peak_load	Scarcity
0	0.016	0.368	0.667	0
1	0.025	0.351	0.667	0
2	0.015	0.333	0.614	0
3	0.014	0.333	0.579	0
4	0.014	0.333	0.561	0
5	0.015	0.316	0.561	0
6	0.013	0.333	0.561	0
7	0.013	0.386	0.632	0
8	0.013	0.404	0.719	0
9	0.012	0.456	0.789	0
10	0.016	0.456	0.807	0
11	0.016	0.439	0.825	0
12	0.018	0.456	0.860	0
13	0.025	0.474	0.877	0
14	0.027	0.474	0.895	0
15	0.057	0.491	0.930	0
16	0.033	0.509	0.947	0
17	0.199	0.561	1.000	1
18	0.355	0.579	1.000	1
19	0.117	0.579	0.965	0
20	0.088	0.561	0.930	0
21	0.058	0.544	0.895	0
22	0.028	0.509	0.842	0
23	0.024	0.439	0.789	0
24	0.024	0.439	0.789	0

==> data/supply_cost_cdf.txt <==
cost_grid	cost_back	prob
-52	305	0.0001
-31	305	0.0002
-25	305	0.0003
-24	305	0.0005
-23	305	0.0006
-19	305	0.0007
-17	305	0.0008
-16	305	0.0009
-14	305	0.0010
-14	305	0.0011
-14	305	0.0013
-14	305	0.0014
-11	305	0.0015
-11	305	0.0016
-10	305	0.0017
-9	305	0.0018
-9	305	0.0019
-9	305	0.0020
-8	305	0.0022
-8	305	0.0023
-8	305	0.0024
-6	305	0.0025
-6	305	0.0026
-3	305	0.0027
-3	305	0.0028
-3	305	0.0030
-2	305	0.0031
-2	305	0.0032
-1	305	0.0033
1	305	0.0034
1	305	0.0035
2	305	0.0036
2	305	0.0038
2	305	0.0039
2	305	0.0040
3	305	0.0041
3	305	0.0042
3	305	0.0043
3	305	0.0044
3	305	0.0046
3	305	0.0047
3	305	0.0048
4	305	0.0049
4	305	0.0050
4	305	0.0051
4	305	0.0052
4	305	0.0054
5	305	0.0055
5	305	0.0056
5	305	0.0057
5	305	0.0058
5	305	0.0059
5	305	0.0060
5	305	0.0061
5	305	0.0063
5	305	0.0064
6	305	0.0065
6	305	0.0066
6	305	0.0067
6	305	0.0068
6	305	0.0069
6	305	0.0071
7	305	0.0072
7	305	0.0073
7	305	0.0074
7	305	0.0075
8	305	0.0076
8	305	0.0077
8	305	0.0079
8	305	0.0080
8	305	0.0081
8	305	0.0082
9	305	0.0083
9	305	0.0084
9	305	0.0085
9	305	0.0087
9	305	0.0088
9	305	0.0089
9	305	0.0090
9	305	0.0091
9	305	0.0092
9	305	0.0093
9	305	0.0095
10	305	0.0096
10	305	0.0097
10	305	0.0098
10	305	0.0099
10	305	0.0100
10	305	0.0101
10	305	0.0102
10	305	0.0104
11	305	0.0105
11	305	0.0106
11	305	0.0107
11	305	0.0108
11	305	0.0109
11	305	0.0110
11	305	0.0112
12	305	0.0113
12	305	0.0114
12	305	0.0115
12	305	0.0116
12	305	0.0117
12	305	0.0118
12	305	0.0120
12	305	0.0121
12	305	0.0122
12	305	0.0123
12	305	0.0124
12	305	0.0125
12	305	0.0126
12	305	0.0128
12	305	0.0129
12	305	0.0130
12	305	0.0131
12	305	0.0132
13	305	0.0133
13	305	0.0134
13	305	0.0135
13	305	0.0137
13	305	0.0138
13	305	0.0139
13	305	0.0140
13	305	0.0141
13	305	0.0142
13	305	0.0143
13	305	0.0145
13	305	0.0146
13	305	0.0147
13	305	0.0148
13	305	0.0149
13	305	0.0150
13	305	0.0151
13	305	0.0153
14	305	0.0154
14	305	0.0155
14	305	0.0156
14	305	0.0157
14	305	0.0158
14	305	0.0159
14	305	0.0161
14	305	0.0162
14	305	0.0163
14	305	0.0164
14	305	0.0165
14	305	0.0166
14	305	0.0167
14	305	0.0169
14	305	0.0170
14	305	0.0171
14	305	0.0172
14	305	0.0173
14	305	0.0174
14	305	0.0175
14	305	0.0176
14	305	0.0178
14	305	0.0179
14	305	0.0180
14	305	0.0181
14	305	0.0182
15	305	0.0183
15	305	0.0184
15	305	0.0186
15	305	0.0187
15	305	0.0188
15	305	0.0189
15	305	0.0190
15	305	0.0191
15	305	0.0192
15	305	0.0194
15	305	0.0195
15	305	0.0196
15	305	0.0197
15	305	0.0198
15	305	0.0199
15	305	0.0200
15	305	0.0202
15	305	0.0203
15	305	0.0204
15	305	0.0205
15	305	0.0206
15	305	0.0207
15	305	0.0208
15	305	0.0209
15	305	0.0211
15	305	0.0212
15	305	0.0213
15	305	0.0214
15	305	0.0215
15	305	0.0216
15	305	0.0217
15	305	0.0219
15	305	0.0220
15	305	0.0221
15	305	0.0222
15	305	0.0223
15	305	0.0224
15	305	0.0225
15	305	0.0227
15	305	0.0228
15	305	0.0229
15	305	0.0230
15	305	0.0231
15	305	0.0232
15	305	0.0233
15	305	0.0235
15	305	0.0236
15	305	0.0237
15	305	0.0238
15	305	0.0239
15	305	0.0240
15	305	0.0241
15	305	0.0243
15	305	0.0244
16	305	0.0245
16	305	0.0246
16	305	0.0247
16	305	0.0248
16	305	0.0249
16	305	0.0250
16	305	0.0252
16	305	0.0253
16	305	0.0254
16	305	0.0255
16	305	0.0256
16	305	0.0257
16	305	0.0258
16	305	0.0260
16	305	0.0261
16	305	0.0262
16	305	0.0263
16	305	0.0264
16	305	0.0265
16	305	0.0266
16	305	0.0268
16	305	0.0269
16	305	0.0270
16	305	0.0271
16	305	0.0272
16	305	0.0273
16	305	0.0274
16	305	0.0276
16	305	0.0277
16	305	0.0278
16	305	0.0279
16	305	0.0280
16	305	0.0281
16	305	0.0282
16	305	0.0284
16	305	0.0285
16	305	0.0286
16	305	0.0287
16	305	0.0288
16	305	0.0289
16	305	0.0290
16	305	0.0291
16	305	0.0293
16	305	0.0294
16	305	0.0295
16	305	0.0296
16	305	0.0297
16	305	0.0298
16	305	0.0299
16	305	0.0301
16	305	0.0302
16	305	0.0303
16	305	0.0304
16	305	0.0305
16	305	0.0306
16	305	0.0307
16	305	0.0309
16	305	0.0310
16	305	0.0311
16	305	0.0312
16	305	0.0313
16	305	0.0314
16	305	0.0315
16	305	0.0317
16	305	0.0318
16	305	0.0319
16	305	0.0320
16	305	0.0321
16	305	0.0322
16	305	0.0323
16	305	0.0324
16	305	0.0326
16	305	0.0327
16	305	0.0328
16	305	0.0329
16	305	0.0330
16	305	0.0331
16	305	0.0332
16	305	0.0334
16	305	0.0335
16	305	0.0336
16	305	0.0337
16	305	0.0338
16	305	0.0339
16	305	0.0340
16	305	0.0342
16	305	0.0343
16	305	0.0344
16	305	0.0345
16	305	0.0346
16	305	0.0347
16	305	0.0348
16	305	0.0350
16	305	0.0351
16	305	0.0352
16	305	0.0353
16	305	0.0354
16	305	0.0355
16	305	0.0356
16	305	0.0358
16	305	0.0359
16	305	0.0360
16	305	0.0361
16	305	0.0362
17	305	0.0363
17	305	0.0364
17	305	0.0365
17	305	0.0367
17	305	0.0368
17	305	0.0369
17	305	0.0370
17	305	0.0371
17	305	0.0372
17	305	0.0373
17	305	0.0375
17	305	0.0376
17	305	0.0377
17	305	0.0378
17	305	0.0379
17	305	0.0380
17	305	0.0381
17	305	0.0383
17	305	0.0384
17	305	0.0385
17	305	0.0386
17	305	0.0387
17	305	0.0388
17	305	0.0389
17	305	0.0391
17	305	0.0392
17	305	0.0393
17	305	0.0394
17	305	0.0395
17	305	0.0396
17	305	0.0397
17	305	0.0398
17	305	0.0400
17	305	0.0401
17	305	0.0402
17	305	0.0403
17	305	0.0404
17	305	0.0405
17	305	0.0406
17	305	0.0408
17	305	0.0409
17	305	0.0410
17	305	0.0411
17	305	0.0412
17	305	0.0413
17	305	0.0414
17	305	0.0416
17	305	0.0417
17	305	0.0418
17	305	0.0419
17	305	0.0420
17	305	0.0421
17	305	0.0422
17	305	0.0424
17	305	0.0425
17	305	0.0426
17	305	0.0427
17	305	0.0428
17	305	0.0429
17	305	0.0430
17	305	0.0432
17	305	0.0433
17	305	0.0434
17	305	0.0435
17	305	0.0436
17	305	0.0437
17	305	0.0438
17	305	0.0439
17	305	0.0441
17	305	0.0442
17	305	0.0443
17	305	0.0444
17	305	0.0445
17	305	0.0446
17	305	0.0447
17	305	0.0449
17	305	0.0450
17	305	0.0451
17	305	0.0452
17	305	0.0453
17	305	0.0454
17	305	0.0455
17	305	0.0457
17	305	0.0458
17	305	0.0459
17	305	0.0460
17	305	0.0461
17	305	0.0462
17	305	0.0463
17	305	0.0465
17	305	0.0466
17	305	0.0467
17	305	0.0468
17	305	0.0469
17	305	0.0470
17	305	0.0471
17	305	0.0473
17	305	0.0474
17	305	0.0475
17	305	0.0476
17	305	0.0477
17	305	0.0478
17	305	0.0479
17	305	0.0480
17	305	0.0482
17	305	0.0483
17	305	0.0484
17	305	0.0485
17	305	0.0486
17	305	0.0487
17	305	0.0488
17	305	0.0490
17	305	0.0491
17	305	0.0492
17	305	0.0493
17	305	0.0494
17	305	0.0495
17	305	0.0496
17	305	0.0498
17	305	0.0499
17	305	0.0500
17	305	0.0501
17	305	0.0502
17	305	0.0503
17	305	0.0504
17	305	0.0506
17	305	0.0507
17	305	0.0508
17	305	0.0509
17	305	0.0510
17	305	0.0511
17	305	0.0512
17	305	0.0513
17	305	0.0515
17	305	0.0516
17	305	0.0517
17	305	0.0518
17	305	0.0519
17	305	0.0520
17	305	0.0521
17	305	0.0523
17	305	0.0524
17	305	0.0525
17	305	0.0526
17	305	0.0527
17	305	0.0528
17	305	0.0529
17	305	0.0531
17	305	0.0532
17	305	0.0533
17	305	0.0534
17	305	0.0535
18	305	0.0536
18	305	0.0537
18	305	0.0539
18	305	0.0540
18	305	0.0541
18	305	0.0542
18	305	0.0543
18	305	0.0544
18	305	0.0545
18	305	0.0547
18	305	0.0548
18	305	0.0549
18	305	0.0550
18	305	0.0551
18	305	0.0552
18	305	0.0553
18	305	0.0554
18	305	0.0556
18	305	0.0557
18	305	0.0558
18	305	0.0559
18	305	0.0560
18	305	0.0561
18	305	0.0562
18	305	0.0564
18	305	0.0565
18	305	0.0566
18	305	0.0567
18	305	0.0568
18	305	0.0569
18	305	0.0570
18	305	0.0572
18	305	0.0573
18	305	0.0574
18	305	0.0575
18	305	0.0576
18	305	0.0577
18	305	0.0578
18	305	0.0580
18	305	0.0581
18	305	0.0582
18	305	0.0583
18	305	0.0584
18	305	0.0585
18	305	0.0586
18	305	0.0587
18	305	0.0589
18	305	0.0590
18	305	0.0591
18	305	0.0592
18	305	0.0593
18	305	0.0594
18	305	0.0595
18	305	0.0597
18	305	0.0598
18	305	0.0599
18	305	0.0600
18	305	0.0601
18	305	0.0602
18	305	0.0603
18	305	0.0605
18	305	0.0606
18	305	0.0607
18	305	0.0608
18	305	0.0609
18	305	0.0610
18	305	0.0611
18	305	0.0613
18	305	0.0614
18	305	0.0615
18	305	0.0616
18	305	0.0617
18	305	0.0618
18	305	0.0619
18	305	0.0621
18	305	0.0622
18	305	0.0623
18	305	0.0624
18	305	0.0625
18	305	0.0626
18	305	0.0627
18	305	0.0628
18	305	0.0630
18	305	0.0631
18	305	0.0632
18	305	0.0633
18	305	0.0634
18	305	0.0635
18	305	0.0636
18	305	0.0638
18	305	0.0639
18	305	0.0640
18	305	0.0641
18	305	0.0642
18	305	0.0643
18	305	0.0644
18	305	0.0646
18	305	0.0647
18	305	0.0648
18	305	0.0649
18	305	0.0650
18	305	0.0651
18	305	0.0652
18	305	0.0654
18	305	0.0655
18	305	0.0656
18	305	0.0657
18	305	0.0658
18	305	0.0659
18	305	0.0660
18	305	0.0662
18	305	0.0663
18	305	0.0664
18	305	0.0665
18	305	0.0666
18	305	0.0667
18	305	0.0668
18	305	0.0669
18	305	0.0671
18	305	0.0672
18	305	0.0673
18	305	0.0674
18	305	0.0675
18	305	0.0676
18	305	0.0677
18	305	0.0679
18	305	0.0680
18	305	0.0681
18	305	0.0682
18	305	0.0683
18	305	0.0684
18	305	0.0685
18	305	0.0687
18	305	0.0688
18	305	0.0689
18	305	0.0690
18	305	0.0691
18	305	0.0692
18	305	0.0693
18	305	0.0695
18	305	0.0696
18	305	0.0697
18	305	0.0698
18	305	0.0699
18	305	0.0700
18	305	0.0701
18	305	0.0702
18	305	0.0704
18	305	0.0705
18	305	0.0706
18	305	0.0707
18	305	0.0708
18	305	0.0709
18	305	0.0710
18	305	0.0712
18	305	0.0713
18	305	0.0714
18	305	0.0715
18	305	0.0716
18	305	0.0717
18	305	0.0718
18	305	0.0720
18	305	0.0721
18	305	0.0722
18	305	0.0723
18	305	0.0724
18	305	0.0725
18	305	0.0726
18	305	0.0728
18	305	0.0729
18	305	0.0730
18	305	0.0731
18	305	0.0732
18	305	0.0733
18	305	0.0734
18	305	0.0736
18	305	0.0737
18	305	0.0738
18	305	0.0739
18	305	0.0740
18	305	0.0741
18	305	0.0742
18	305	0.0743
18	305	0.0745
18	305	0.0746
18	305	0.0747
18	305	0.0748
18	305	0.0749
18	305	0.0750
18	305	0.0751
18	305	0.0753
18	305	0.0754
18	305	0.0755
18	305	0.0756
18	305	0.0757
18	305	0.0758
18	305	0.0759
18	305	0.0761
18	305	0.0762
18	305	0.0763
18	305	0.0764
18	305	0.0765
18	305	0.0766
18	305	0.0767
18	305	0.0769
18	305	0.0770
18	305	0.0771
18	305	0.0772
18	305	0.0773
18	305	0.0774
18	305	0.0775
18	305	0.0777
18	305	0.0778
18	305	0.0779
18	305	0.0780
18	305	0.0781
18	305	0.0782
18	305	0.0783
18	305	0.0784
18	305	0.0786
18	305	0.0787
18	305	0.0788
18	305	0.0789
18	305	0.0790
18	305	0.0791
18	305	0.0792
19	305	0.0794
19	305	0.0795
19	305	0.0796
19	305	0.0797
19	305	0.0798
19	305	0.0799
19	305	0.0800
19	305	0.0802
19	305	0.0803
19	305	0.0804
19	305	0.0805
19	305	0.0806
19	305	0.0807
19	305	0.0808
19	305	0.0810
19	305	0.0811
19	305	0.0812
19	305	0.0813
19	305	0.0814
19	305	0.0815
19	305	0.0816
19	305	0.0817
19	305	0.0819
19	305	0.0820
19	305	0.0821
19	305	0.0822
19	305	0.0823
19	305	0.0824
19	305	0.0825
19	305	0.0827
19	305	0.0828
19	305	0.0829
19	305	0.0830
19	305	0.0831
19	305	0.0832
19	305	0.0833
19	305	0.0835
19	305	0.0836
19	305	0.0837
19	305	0.0838
19	305	0.0839
19	305	0.0840
19	305	0.0841
19	305	0.0843
19	305	0.0844
19	305	0.0845
19	305	0.0846
19	305	0.0847
19	305	0.0848
19	305	0.0849
19	305	0.0851
19	305	0.0852
19	305	0.0853
19	305	0.0854
19	305	0.0855
19	305	0.0856
19	305	0.0857
19	305	0.0858
19	305	0.0860
19	305	0.0861
19	305	0.0862
19	305	0.0863
19	305	0.0864
19	305	0.0865
19	305	0.0866
19	305	0.0868
19	305	0.0869
19	305	0.0870
19	305	0.0871
19	305	0.0872
19	305	0.0873
19	305	0.0874
19	305	0.0876
19	305	0.0877
19	305	0.0878
19	305	0.0879
19	305	0.0880
19	305	0.0881
19	305	0.0882
19	305	0.0884
19	305	0.0885
19	305	0.0886
19	305	0.0887
19	305	0.0888
19	305	0.0889
19	305	0.0890
19	305	0.0891
19	305	0.0893
19	305	0.0894
19	305	0.0895
19	305	0.0896
19	305	0.0897
19	305	0.0898
19	305	0.0899
19	305	0.0901
19	305	0.0902
19	305	0.0903
19	305	0.0904
19	305	0.0905
19	305	0.0906
19	305	0.0907
19	305	0.0909
19	305	0.0910
19	305	0.0911
19	305	0.0912
19	305	0.0913
19	305	0.0914
19	305	0.0915
19	305	0.0917
19	305	0.0918
19	305	0.0919
19	305	0.0920
19	305	0.0921
19	305	0.0922
19	305	0.0923
19	305	0.0925
19	305	0.0926
19	305	0.0927
19	305	0.0928
19	305	0.0929
19	305	0.0930
19	305	0.0931
19	305	0.0932
19	305	0.0934
19	305	0.0935
19	305	0.0936
19	305	0.0937
19	305	0.0938
19	305	0.0939
19	305	0.0940
19	305	0.0942
19	305	0.0943
19	305	0.0944
19	305	0.0945
19	305	0.0946
19	305	0.0947
19	305	0.0948
19	305	0.0950
19	305	0.0951
19	305	0.0952
19	305	0.0953
19	305	0.0954
19	305	0.0955
19	305	0.0956
19	305	0.0958
19	305	0.0959
19	305	0.0960
19	305	0.0961
19	305	0.0962
19	305	0.0963
19	305	0.0964
19	305	0.0966
19	305	0.0967
19	305	0.0968
19	305	0.0969
19	305	0.0970
19	305	0.0971
19	305	0.0972
19	305	0.0973
19	305	0.0975
19	305	0.0976
19	305	0.0977
19	305	0.0978
19	305	0.0979
19	305	0.0980
19	305	0.0981
19	305	0.0983
19	305	0.0984
19	305	0.0985
19	305	0.0986
19	305	0.0987
19	305	0.0988
19	305	0.0989
19	305	0.0991
19	305	0.0992
19	305	0.0993
19	305	0.0994
19	305	0.0995
19	305	0.0996
19	305	0.0997
19	305	0.0999
19	305	0.1000
19	305	0.1001
19	305	0.1002
19	305	0.1003
19	305	0.1004
19	305	0.1005
19	305	0.1006
19	305	0.1008
19	305	0.1009
19	305	0.1010
19	305	0.1011
19	305	0.1012
19	305	0.1013
19	305	0.1014
19	305	0.1016
19	305	0.1017
19	305	0.1018
19	305	0.1019
19	305	0.1020
19	305	0.1021
19	305	0.1022
19	305	0.1024
19	305	0.1025
19	305	0.1026
19	305	0.1027
19	305	0.1028
19	305	0.1029
19	305	0.1030
19	305	0.1032
19	305	0.1033
19	305	0.1034
19	305	0.1035
19	305	0.1036
19	305	0.1037
19	305	0.1038
19	305	0.1040
19	305	0.1041
19	305	0.1042
19	305	0.1043
19	305	0.1044
19	305	0.1045
19	305	0.1046
19	305	0.1047
19	305	0.1049
19	305	0.1050
19	305	0.1051
19	305	0.1052
19	305	0.1053
19	305	0.1054
19	305	0.1055
19	305	0.1057
19	305	0.1058
19	305	0.1059
19	305	0.1060
19	305	0.1061
19	305	0.1062
19	305	0.1063
19	305	0.1065
19	305	0.1066
19	305	0.1067
19	305	0.1068
19	305	0.1069
20	305	0.1070
20	305	0.1071
20	305	0.1073
20	305	0.1074
20	305	0.1075
20	305	0.1076
20	305	0.1077
20	305	0.1078
20	305	0.1079
20	305	0.1080
20	305	0.1082
20	305	0.1083
20	305	0.1084
20	305	0.1085
20	305	0.1086
20	305	0.1087
20	305	0.1088
20	305	0.1090
20	305	0.1091
20	305	0.1092
20	305	0.1093
20	305	0.1094
20	305	0.1095
20	305	0.1096
20	305	0.1098
20	305	0.1099
20	305	0.1100
20	305	0.1101
20	305	0.1102
20	305	0.1103
20	305	0.1104
20	305	0.1106
20	305	0.1107
20	305	0.1108
20	305	0.1109
20	305	0.1110
20	305	0.1111
20	305	0.1112
20	305	0.1114
20	305	0.1115
20	305	0.1116
20	305	0.1117
20	305	0.1118
20	305	0.1119
20	305	0.1120
20	305	0.1121
20	305	0.1123
20	305	0.1124
20	305	0.1125
20	305	0.1126
20	305	0.1127
20	305	0.1128
20	305	0.1129
20	305	0.1131
20	305	0.1132
20	305	0.1133
20	305	0.1134
20	305	0.1135
20	305	0.1136
20	305	0.1137
20	305	0.1139
20	305	0.1140
20	305	0.1141
20	305	0.1142
20	305	0.1143
20	305	0.1144
20	305	0.1145
20	305	0.1147
20	305	0.1148
20	305	0.1149
20	305	0.1150
20	305	0.1151
20	305	0.1152
20	305	0.1153
20	305	0.1155
20	305	0.1156
20	305	0.1157
20	305	0.1158
20	305	0.1159
20	305	0.1160
20	305	0.1161
20	305	0.1162
20	305	0.1164
20	305	0.1165
20	305	0.1166
20	305	0.1167
20	305	0.1168
20	305	0.1169
20	305	0.1170
20	305	0.1172
20	305	0.1173
20	305	0.1174
20	305	0.1175
20	305	0.1176
20	305	0.1177
20	305	0.1178
20	305	0.1180
20	305	0.1181
20	305	0.1182
20	305	0.1183
20	305	0.1184
20	305	0.1185
20	305	0.1186
20	305	0.1188
20	305	0.1189
20	305	0.1190
20	305	0.1191
20	305	0.1192
20	305	0.1193
20	305	0.1194
20	305	0.1195
20	305	0.1197
20	305	0.1198
20	305	0.1199
20	305	0.1200
20	305	0.1201
20	305	0.1202
20	305	0.1203
20	305	0.1205
20	305	0.1206
20	305	0.1207
20	305	0.1208
20	305	0.1209
20	305	0.1210
20	305	0.1211
20	305	0.1213
20	305	0.1214
20	305	0.1215
20	305	0.1216
20	305	0.1217
20	305	0.1218
20	305	0.1219
20	305	0.1221
20	305	0.1222
20	305	0.1223
20	305	0.1224
20	305	0.1225
20	305	0.1226
20	305	0.1227
20	305	0.1229
20	305	0.1230
20	305	0.1231
20	305	0.1232
20	305	0.1233
20	305	0.1234
20	305	0.1235
20	305	0.1236
20	305	0.1238
20	305	0.1239
20	305	0.1240
20	305	0.1241
20	305	0.1242
20	305	0.1243
20	305	0.1244
20	305	0.1246
20	305	0.1247
20	305	0.1248
20	305	0.1249
20	305	0.1250
20	305	0.1251
20	305	0.1252
20	305	0.1254
20	305	0.1255
20	305	0.1256
20	305	0.1257
20	305	0.1258
20	305	0.1259
20	305	0.1260
20	305	0.1262
20	305	0.1263
20	305	0.1264
20	305	0.1265
20	305	0.1266
20	305	0.1267
20	305	0.1268
20	305	0.1269
20	305	0.1271
20	305	0.1272
20	305	0.1273
20	305	0.1274
20	305	0.1275
20	305	0.1276
20	305	0.1277
20	305	0.1279
20	305	0.1280
20	305	0.1281
20	305	0.1282
20	305	0.1283
20	305	0.1284
20	305	0.1285
20	305	0.1287
20	305	0.1288
20	305	0.1289
20	305	0.1290
20	305	0.1291
20	305	0.1292
20	305	0.1293
20	305	0.1295
20	305	0.1296
20	305	0.1297
20	305	0.1298
20	305	0.1299
20	305	0.1300
20	305	0.1301
20	305	0.1303
20	305	0.1304
20	305	0.1305
20	305	0.1306
20	305	0.1307
20	305	0.1308
20	305	0.1309
20	305	0.1310
20	305	0.1312
20	305	0.1313
20	305	0.1314
20	305	0.1315
20	305	0.1316
20	305	0.1317
20	305	0.1318
20	305	0.1320
20	305	0.1321
20	305	0.1322
20	305	0.1323
20	305	0.1324
20	305	0.1325
20	305	0.1326
20	305	0.1328
20	305	0.1329
20	305	0.1330
20	305	0.1331
20	305	0.1332
20	305	0.1333
20	305	0.1334
20	305	0.1336
20	305	0.1337
20	305	0.1338
20	305	0.1339
20	305	0.1340
20	305	0.1341
20	305	0.1342
20	305	0.1344
20	305	0.1345
20	305	0.1346
20	305	0.1347
20	305	0.1348
20	305	0.1349
20	305	0.1350
20	305	0.1351
20	305	0.1353
20	305	0.1354
20	305	0.1355
20	305	0.1356
20	305	0.1357
20	305	0.1358
20	305	0.1359
20	305	0.1361
20	305	0.1362
20	305	0.1363
20	305	0.1364
20	305	0.1365
20	305	0.1366
20	305	0.1367
20	305	0.1369
20	305	0.1370
20	305	0.1371
20	305	0.1372
20	305	0.1373
20	305	0.1374
20	305	0.1375
20	305	0.1377
20	305	0.1378
20	305	0.1379
20	305	0.1380
20	305	0.1381
20	305	0.1382
20	305	0.1383
20	305	0.1384
20	305	0.1386
20	305	0.1387
20	305	0.1388
20	305	0.1389
20	305	0.1390
20	305	0.1391
20	305	0.1392
20	305	0.1394
20	305	0.1395
20	305	0.1396
20	305	0.1397
20	305	0.1398
20	305	0.1399
20	305	0.1400
20	305	0.1402
20	305	0.1403
20	305	0.1404
20	305	0.1405
20	305	0.1406
20	305	0.1407
20	305	0.1408
20	305	0.1410
20	305	0.1411
20	305	0.1412
20	305	0.1413
20	305	0.1414
20	305	0.1415
20	305	0.1416
20	305	0.1418
20	305	0.1419
20	305	0.1420
20	305	0.1421
20	305	0.1422
20	305	0.1423
20	305	0.1424
20	305	0.1425
20	305	0.1427
20	305	0.1428
20	305	0.1429
20	305	0.1430
20	305	0.1431
20	305	0.1432
20	305	0.1433
20	305	0.1435
20	305	0.1436
20	305	0.1437
20	305	0.1438
20	305	0.1439
20	305	0.1440
20	305	0.1441
20	305	0.1443
20	305	0.1444
20	305	0.1445
20	305	0.1446
20	305	0.1447
20	305	0.1448
20	305	0.1449
20	305	0.1451
20	305	0.1452
20	305	0.1453
20	305	0.1454
20	305	0.1455
20	305	0.1456
20	305	0.1457
20	305	0.1458
20	305	0.1460
20	305	0.1461
20	305	0.1462
20	305	0.1463
20	305	0.1464
20	305	0.1465
20	305	0.1466
20	305	0.1468
20	305	0.1469
20	305	0.1470
20	305	0.1471
20	305	0.1472
20	305	0.1473
20	305	0.1474
20	305	0.1476
20	305	0.1477
20	305	0.1478
21	305	0.1479
21	305	0.1480
21	305	0.1481
21	305	0.1482
21	305	0.1484
21	305	0.1485
21	305	0.1486
21	305	0.1487
21	305	0.1488
21	305	0.1489
21	305	0.1490
21	305	0.1492
21	305	0.1493
21	305	0.1494
21	305	0.1495
21	305	0.1496
21	305	0.1497
21	305	0.1498
21	305	0.1499
21	305	0.1501
21	305	0.1502
21	305	0.1503
21	305	0.1504
21	305	0.1505
21	305	0.1506
21	305	0.1507
21	305	0.1509
21	305	0.1510
21	305	0.1511
21	305	0.1512
21	305	0.1513
21	305	0.1514
21	305	0.1515
21	305	0.1517
21	305	0.1518
21	305	0.1519
21	305	0.1520
21	305	0.1521
21	305	0.1522
21	305	0.1523
21	305	0.1525
21	305	0.1526
21	305	0.1527
21	305	0.1528
21	305	0.1529
21	305	0.1530
21	305	0.1531
21	305	0.1533
21	305	0.1534
21	305	0.1535
21	305	0.1536
21	305	0.1537
21	305	0.1538
21	305	0.1539
21	305	0.1540
21	305	0.1542
21	305	0.1543
21	305	0.1544
21	305	0.1545
21	305	0.1546
21	305	0.1547
21	305	0.1548
21	305	0.1550
21	305	0.1551
21	305	0.1552
21	305	0.1553
21	305	0.1554
21	305	0.1555
21	305	0.1556
21	305	0.1558
21	305	0.1559
21	305	0.1560
21	305	0.1561
21	305	0.1562
21	305	0.1563
21	305	0.1564
21	305	0.1566
21	305	0.1567
21	305	0.1568
21	305	0.1569
21	305	0.1570
21	305	0.1571
21	305	0.1572
21	305	0.1573
21	305	0.1575
21	305	0.1576
21	305	0.1577
21	305	0.1578
21	305	0.1579
21	305	0.1580
21	305	0.1581
21	305	0.1583
21	305	0.1584
21	305	0.1585
21	305	0.1586
21	305	0.1587
21	305	0.1588
21	305	0.1589
21	305	0.1591
21	305	0.1592
21	305	0.1593
21	305	0.1594
21	305	0.1595
21	305	0.1596
21	305	0.1597
21	305	0.1599
21	305	0.1600
21	305	0.1601
21	305	0.1602
21	305	0.1603
21	305	0.1604
21	305	0.1605
21	305	0.1607
21	305	0.1608
21	305	0.1609
21	305	0.1610
21	305	0.1611
21	305	0.1612
21	305	0.1613
21	305	0.1614
21	305	0.1616
21	305	0.1617
21	305	0.1618
21	305	0.1619
21	305	0.1620
21	305	0.1621
21	305	0.1622
21	305	0.1624
21	305	0.1625
21	305	0.1626
21	305	0.1627
21	305	0.1628
21	305	0.1629
21	305	0.1630
21	305	0.1632
21	305	0.1633
21	305	0.1634
21	305	0.1635
21	305	0.1636
21	305	0.1637
21	305	0.1638
21	305	0.1640
21	305	0.1641
21	305	0.1642
21	305	0.1643
21	305	0.1644
21	305	0.1645
21	305	0.1646
21	305	0.1648
21	305	0.1649
21	305	0.1650
21	305	0.1651
21	305	0.1652
21	305	0.1653
21	305	0.1654
21	305	0.1655
21	305	0.1657
21	305	0.1658
21	305	0.1659
21	305	0.1660
21	305	0.1661
21	305	0.1662
21	305	0.1663
21	305	0.1665
21	305	0.1666
21	305	0.1667
21	305	0.1668
21	305	0.1669
21	305	0.1670
21	305	0.1671
21	305	0.1673
21	305	0.1674
21	305	0.1675
21	305	0.1676
21	305	0.1677
21	305	0.1678
21	305	0.1679
21	305	0.1681
21	305	0.1682
21	305	0.1683
21	305	0.1684
21	305	0.1685
21	305	0.1686
21	305	0.1687
21	305	0.1688
21	305	0.1690
21	305	0.1691
21	305	0.1692
21	305	0.1693
21	305	0.1694
21	305	0.1695
21	305	0.1696
21	305	0.1698
21	305	0.1699
21	305	0.1700
21	305	0.1701
21	305	0.1702
21	305	0.1703
21	305	0.1704
21	305	0.1706
21	305	0.1707
21	305	0.1708
21	305	0.1709
21	305	0.1710
21	305	0.1711
21	305	0.1712
21	305	0.1714
21	305	0.1715
21	305	0.1716
21	305	0.1717
21	305	0.1718
21	305	0.1719
21	305	0.1720
21	305	0.1722
21	305	0.1723
21	305	0.1724
21	305	0.1725
21	305	0.1726
21	305	0.1727
21	305	0.1728
21	305	0.1729
21	305	0.1731
21	305	0.1732
21	305	0.1733
21	305	0.1734
21	305	0.1735
21	305	0.1736
21	305	0.1737
21	305	0.1739
21	305	0.1740
21	305	0.1741
21	305	0.1742
21	305	0.1743
21	305	0.1744
21	305	0.1745
21	305	0.1747
21	305	0.1748
21	305	0.1749
21	305	0.1750
21	305	0.1751
21	305	0.1752
21	305	0.1753
21	305	0.1755
21	305	0.1756
21	305	0.1757
21	305	0.1758
21	305	0.1759
21	305	0.1760
21	305	0.1761
21	305	0.1762
21	305	0.1764
21	305	0.1765
21	305	0.1766
21	305	0.1767
21	305	0.1768
21	305	0.1769
21	305	0.1770
21	305	0.1772
21	305	0.1773
21	305	0.1774
21	305	0.1775
21	305	0.1776
21	305	0.1777
21	305	0.1778
21	305	0.1780
21	305	0.1781
21	305	0.1782
21	305	0.1783
21	305	0.1784
21	305	0.1785
21	305	0.1786
21	305	0.1788
21	305	0.1789
21	305	0.1790
21	305	0.1791
21	305	0.1792
21	305	0.1793
21	305	0.1794
21	305	0.1796
21	305	0.1797
21	305	0.1798
21	305	0.1799
21	305	0.1800
21	305	0.1801
21	305	0.1802
21	305	0.1803
21	305	0.1805
21	305	0.1806
21	305	0.1807
21	305	0.1808
21	305	0.1809
21	305	0.1810
21	305	0.1811
21	305	0.1813
21	305	0.1814
21	305	0.1815
21	305	0.1816
21	305	0.1817
21	305	0.1818
21	305	0.1819
21	305	0.1821
21	305	0.1822
21	305	0.1823
21	305	0.1824
21	305	0.1825
21	305	0.1826
21	305	0.1827
21	305	0.1829
21	305	0.1830
21	305	0.1831
21	305	0.1832
21	305	0.1833
21	305	0.1834
21	305	0.1835
21	305	0.1837
21	305	0.1838
21	305	0.1839
21	305	0.1840
21	305	0.1841
21	305	0.1842
21	305	0.1843
21	305	0.1844
21	305	0.1846
21	305	0.1847
21	305	0.1848
21	305	0.1849
21	305	0.1850
21	305	0.1851
21	305	0.1852
21	305	0.1854
21	305	0.1855
21	305	0.1856
21	305	0.1857
21	305	0.1858
21	305	0.1859
21	305	0.1860
21	305	0.1862
21	305	0.1863
21	305	0.1864
21	305	0.1865
21	305	0.1866
21	305	0.1867
21	305	0.1868
21	305	0.1870
21	305	0.1871
21	305	0.1872
21	305	0.1873
21	305	0.1874
21	305	0.1875
21	305	0.1876
21	305	0.1877
21	305	0.1879
21	305	0.1880
21	305	0.1881
21	305	0.1882
21	305	0.1883
21	305	0.1884
21	305	0.1885
21	305	0.1887
21	305	0.1888
22	305	0.1889
22	305	0.1890
22	305	0.1891
22	305	0.1892
22	305	0.1893
22	305	0.1895
22	305	0.1896
22	305	0.1897
22	305	0.1898
22	305	0.1899
22	305	0.1900
22	305	0.1901
22	305	0.1903
22	305	0.1904
22	305	0.1905
22	305	0.1906
22	305	0.1907
22	305	0.1908
22	305	0.1909
22	305	0.1911
22	305	0.1912
22	305	0.1913
22	305	0.1914
22	305	0.1915
22	305	0.1916
22	305	0.1917
22	305	0.1918
22	305	0.1920
22	305	0.1921
22	305	0.1922
22	305	0.1923
22	305	0.1924
22	305	0.1925
22	305	0.1926
22	305	0.1928
22	305	0.1929
22	305	0.1930
22	305	0.1931
22	305	0.1932
22	305	0.1933
22	305	0.1934
22	305	0.1936
22	305	0.1937
22	305	0.1938
22	305	0.1939
22	305	0.1940
22	305	0.1941
22	305	0.1942
22	305	0.1944
22	305	0.1945
22	305	0.1946
22	305	0.1947
22	305	0.1948
22	305	0.1949
22	305	0.1950
22	305	0.1951
22	305	0.1953
22	305	0.1954
22	305	0.1955
22	305	0.1956
22	305	0.1957
22	305	0.1958
22	305	0.1959
22	305	0.1961
22	305	0.1962
22	305	0.1963
22	305	0.1964
22	305	0.1965
22	305	0.1966
22	305	0.1967
22	305	0.1969
22	305	0.1970
22	305	0.1971
22	305	0.1972
22	305	0.1973
22	305	0.1974
22	305	0.1975
22	305	0.1977
22	305	0.1978
22	305	0.1979
22	305	0.1980
22	305	0.1981
22	305	0.1982
22	305	0.1983
22	305	0.1985
22	305	0.1986
22	305	0.1987
22	305	0.1988
22	305	0.1989
22	305	0.1990
22	305	0.1991
22	305	0.1992
22	305	0.1994
22	305	0.1995
22	305	0.1996
22	305	0.1997
22	305	0.1998
22	305	0.1999
22	305	0.2000
22	305	0.2002
22	305	0.2003
22	305	0.2004
22	305	0.2005
22	305	0.2006
22	305	0.2007
22	305	0.2008
22	305	0.2010
22	305	0.2011
22	305	0.2012
22	305	0.2013
22	305	0.2014
22	305	0.2015
22	305	0.2016
22	305	0.2018
22	305	0.2019
22	305	0.2020
22	305	0.2021
22	305	0.2022
22	305	0.2023
22	305	0.2024
22	305	0.2026
22	305	0.2027
22	305	0.2028
22	305	0.2029
22	305	0.2030
22	305	0.2031
22	305	0.2032
22	305	0.2033
22	305	0.2035
22	305	0.2036
22	305	0.2037
22	305	0.2038
22	305	0.2039
22	305	0.2040
22	305	0.2041
22	305	0.2043
22	305	0.2044
22	305	0.2045
22	305	0.2046
22	305	0.2047
22	305	0.2048
22	305	0.2049
22	305	0.2051
22	305	0.2052
22	305	0.2053
22	305	0.2054
22	305	0.2055
22	305	0.2056
22	305	0.2057
22	305	0.2059
22	305	0.2060
22	305	0.2061
22	305	0.2062
22	305	0.2063
22	305	0.2064
22	305	0.2065
22	305	0.2066
22	305	0.2068
22	305	0.2069
22	305	0.2070
22	305	0.2071
22	305	0.2072
22	305	0.2073
22	305	0.2074
22	305	0.2076
22	305	0.2077
22	305	0.2078
22	305	0.2079
22	305	0.2080
22	305	0.2081
22	305	0.2082
22	305	0.2084
22	305	0.2085
22	305	0.2086
22	305	0.2087
22	305	0.2088
22	305	0.2089
22	305	0.2090
22	305	0.2092
22	305	0.2093
22	305	0.2094
22	305	0.2095
22	305	0.2096
22	305	0.2097
22	305	0.2098
22	305	0.2100
22	305	0.2101
22	305	0.2102
22	305	0.2103
22	305	0.2104
22	305	0.2105
22	305	0.2106
22	305	0.2107
22	305	0.2109
22	305	0.2110
22	305	0.2111
22	305	0.2112
22	305	0.2113
22	305	0.2114
22	305	0.2115
22	305	0.2117
22	305	0.2118
22	305	0.2119
22	305	0.2120
22	305	0.2121
22	305	0.2122
22	305	0.2123
22	305	0.2125
22	305	0.2126
22	305	0.2127
22	305	0.2128
22	305	0.2129
22	305	0.2130
22	305	0.2131
22	305	0.2133
22	305	0.2134
22	305	0.2135
22	305	0.2136
22	305	0.2137
22	305	0.2138
22	305	0.2139
22	305	0.2140
22	305	0.2142
22	305	0.2143
22	305	0.2144
22	305	0.2145
22	305	0.2146
22	305	0.2147
22	305	0.2148
22	305	0.2150
22	305	0.2151
22	305	0.2152
22	305	0.2153
22	305	0.2154
22	305	0.2155
22	305	0.2156
22	305	0.2158
22	305	0.2159
22	305	0.2160
22	305	0.2161
22	305	0.2162
22	305	0.2163
22	305	0.2164
22	305	0.2166
22	305	0.2167
22	305	0.2168
22	305	0.2169
22	305	0.2170
22	305	0.2171
22	305	0.2172
22	305	0.2174
22	305	0.2175
22	305	0.2176
22	305	0.2177
22	305	0.2178
22	305	0.2179
22	305	0.2180
22	305	0.2181
22	305	0.2183
22	305	0.2184
22	305	0.2185
22	305	0.2186
22	305	0.2187
22	305	0.2188
22	305	0.2189
22	305	0.2191
22	305	0.2192
22	305	0.2193
22	305	0.2194
22	305	0.2195
22	305	0.2196
22	305	0.2197
22	305	0.2199
22	305	0.2200
22	305	0.2201
22	305	0.2202
22	305	0.2203
22	305	0.2204
22	305	0.2205
22	305	0.2207
22	305	0.2208
22	305	0.2209
22	305	0.2210
22	305	0.2211
22	305	0.2212
22	305	0.2213
22	305	0.2215
22	305	0.2216
22	305	0.2217
22	305	0.2218
22	305	0.2219
22	305	0.2220
22	305	0.2221
22	305	0.2222
22	305	0.2224
22	305	0.2225
22	305	0.2226
22	305	0.2227
22	305	0.2228
22	305	0.2229
22	305	0.2230
22	305	0.2232
22	305	0.2233
22	305	0.2234
22	305	0.2235
22	305	0.2236
22	305	0.2237
22	305	0.2238
22	305	0.2240
22	305	0.2241
22	305	0.2242
22	305	0.2243
22	305	0.2244
22	305	0.2245
22	305	0.2246
22	305	0.2248
22	305	0.2249
22	305	0.2250
22	305	0.2251
22	305	0.2252
22	305	0.2253
22	305	0.2254
22	305	0.2255
22	305	0.2257
22	305	0.2258
22	305	0.2259
22	305	0.2260
22	305	0.2261
22	305	0.2262
22	305	0.2263
22	305	0.2265
22	305	0.2266
22	305	0.2267
22	305	0.2268
22	305	0.2269
22	305	0.2270
22	305	0.2271
22	305	0.2273
22	305	0.2274
22	305	0.2275
22	305	0.2276
22	305	0.2277
22	305	0.2278
22	305	0.2279
22	305	0.2281
22	305	0.2282
22	305	0.2283
22	305	0.2284
22	305	0.2285
22	305	0.2286
22	305	0.2287
22	305	0.2289
22	305	0.2290
22	305	0.2291
22	305	0.2292
22	305	0.2293
22	305	0.2294
22	305	0.2295
22	305	0.2296
22	305	0.2298
22	305	0.2299
22	305	0.2300
22	305	0.2301
22	305	0.2302
22	305	0.2303
22	305	0.2304
22	305	0.2306
22	305	0.2307
22	305	0.2308
22	305	0.2309
22	305	0.2310
22	305	0.2311
22	305	0.2312
22	305	0.2314
22	305	0.2315
22	305	0.2316
22	305	0.2317
22	305	0.2318
22	305	0.2319
22	305	0.2320
22	305	0.2322
22	305	0.2323
22	305	0.2324
23	305	0.2325
23	305	0.2326
23	305	0.2327
23	305	0.2328
23	305	0.2330
23	305	0.2331
23	305	0.2332
23	305	0.2333
23	305	0.2334
23	305	0.2335
23	305	0.2336
23	305	0.2337
23	305	0.2339
23	305	0.2340
23	305	0.2341
23	305	0.2342
23	305	0.2343
23	305	0.2344
23	305	0.2345
23	305	0.2347
23	305	0.2348
23	305	0.2349
23	305	0.2350
23	305	0.2351
23	305	0.2352
23	305	0.2353
23	305	0.2355
23	305	0.2356
23	305	0.2357
23	305	0.2358
23	305	0.2359
23	305	0.2360
23	305	0.2361
23	305	0.2363
23	305	0.2364
23	305	0.2365
23	305	0.2366
23	305	0.2367
23	305	0.2368
23	305	0.2369
23	305	0.2370
23	305	0.2372
23	305	0.2373
23	305	0.2374
23	305	0.2375
23	305	0.2376
23	305	0.2377
23	305	0.2378
23	305	0.2380
23	305	0.2381
23	305	0.2382
23	305	0.2383
23	305	0.2384
23	305	0.2385
23	305	0.2386
23	305	0.2388
23	305	0.2389
23	305	0.2390
23	305	0.2391
23	305	0.2392
23	305	0.2393
23	305	0.2394
23	305	0.2396
23	305	0.2397
23	305	0.2398
23	305	0.2399
23	305	0.2400
23	305	0.2401
23	305	0.2402
23	305	0.2404
23	305	0.2405
23	305	0.2406
23	305	0.2407
23	305	0.2408
23	305	0.2409
23	305	0.2410
23	305	0.2411
23	305	0.2413
23	305	0.2414
23	305	0.2415
23	305	0.2416
23	305	0.2417
23	305	0.2418
23	305	0.2419
23	305	0.2421
23	305	0.2422
23	305	0.2423
23	305	0.2424
23	305	0.2425
23	305	0.2426
23	305	0.2427
23	305	0.2429
23	305	0.2430
23	305	0.2431
23	305	0.2432
23	305	0.2433
23	305	0.2434
23	305	0.2435
23	305	0.2437
23	305	0.2438
23	305	0.2439
23	305	0.2440
23	305	0.2441
23	305	0.2442
23	305	0.2443
23	305	0.2444
23	305	0.2446
23	305	0.2447
23	305	0.2448
23	305	0.2449
23	305	0.2450
23	305	0.2451
23	305	0.2452
23	305	0.2454
23	305	0.2455
23	305	0.2456
23	305	0.2457
23	305	0.2458
23	305	0.2459
23	305	0.2460
23	305	0.2462
23	305	0.2463
23	305	0.2464
23	305	0.2465
23	305	0.2466
23	305	0.2467
23	305	0.2468
23	305	0.2470
23	305	0.2471
23	305	0.2472
23	305	0.2473
23	305	0.2474
23	305	0.2475
23	305	0.2476
23	305	0.2478
23	305	0.2479
23	305	0.2480
23	305	0.2481
23	305	0.2482
23	305	0.2483
23	305	0.2484
23	305	0.2485
23	305	0.2487
23	305	0.2488
23	305	0.2489
23	305	0.2490
23	305	0.2491
23	305	0.2492
23	305	0.2493
23	305	0.2495
23	305	0.2496
23	305	0.2497
23	305	0.2498
23	305	0.2499
23	305	0.2500
23	305	0.2501
23	305	0.2503
23	305	0.2504
23	305	0.2505
23	305	0.2506
23	305	0.2507
23	305	0.2508
23	305	0.2509
23	305	0.2511
23	305	0.2512
23	305	0.2513
23	305	0.2514
23	305	0.2515
23	305	0.2516
23	305	0.2517
23	305	0.2519
23	305	0.2520
23	305	0.2521
23	305	0.2522
23	305	0.2523
23	305	0.2524
23	305	0.2525
23	305	0.2526
23	305	0.2528
23	305	0.2529
23	305	0.2530
23	305	0.2531
23	305	0.2532
23	305	0.2533
23	305	0.2534
23	305	0.2536
23	305	0.2537
23	305	0.2538
23	305	0.2539
23	305	0.2540
23	305	0.2541
23	305	0.2542
23	305	0.2544
23	305	0.2545
23	305	0.2546
23	305	0.2547
23	305	0.2548
23	305	0.2549
23	305	0.2550
23	305	0.2552
23	305	0.2553
23	305	0.2554
23	305	0.2555
23	305	0.2556
23	305	0.2557
23	305	0.2558
23	305	0.2559
23	305	0.2561
23	305	0.2562
23	305	0.2563
23	305	0.2564
23	305	0.2565
23	305	0.2566
23	305	0.2567
23	305	0.2569
23	305	0.2570
23	305	0.2571
23	305	0.2572
23	305	0.2573
23	305	0.2574
23	305	0.2575
23	305	0.2577
23	305	0.2578
23	305	0.2579
23	305	0.2580
23	305	0.2581
23	305	0.2582
23	305	0.2583
23	305	0.2585
23	305	0.2586
23	305	0.2587
23	305	0.2588
23	305	0.2589
23	305	0.2590
23	305	0.2591
23	305	0.2593
23	305	0.2594
23	305	0.2595
23	305	0.2596
23	305	0.2597
23	305	0.2598
23	305	0.2599
23	305	0.2600
23	305	0.2602
23	305	0.2603
23	305	0.2604
23	305	0.2605
23	305	0.2606
23	305	0.2607
23	305	0.2608
23	305	0.2610
23	305	0.2611
23	305	0.2612
23	305	0.2613
23	305	0.2614
23	305	0.2615
23	305	0.2616
23	305	0.2618
23	305	0.2619
23	305	0.2620
23	305	0.2621
23	305	0.2622
23	305	0.2623
23	305	0.2624
23	305	0.2626
23	305	0.2627
23	305	0.2628
23	305	0.2629
23	305	0.2630
23	305	0.2631
23	305	0.2632
23	305	0.2633
23	305	0.2635
23	305	0.2636
23	305	0.2637
23	305	0.2638
23	305	0.2639
23	305	0.2640
23	305	0.2641
23	305	0.2643
23	305	0.2644
23	305	0.2645
23	305	0.2646
23	305	0.2647
23	305	0.2648
23	305	0.2649
23	305	0.2651
23	305	0.2652
23	305	0.2653
23	305	0.2654
23	305	0.2655
23	305	0.2656
23	305	0.2657
23	305	0.2659
23	305	0.2660
23	305	0.2661
23	305	0.2662
23	305	0.2663
23	305	0.2664
23	305	0.2665
23	305	0.2667
23	305	0.2668
23	305	0.2669
23	305	0.2670
23	305	0.2671
23	305	0.2672
23	305	0.2673
23	305	0.2674
23	305	0.2676
23	305	0.2677
23	305	0.2678
23	305	0.2679
23	305	0.2680
23	305	0.2681
23	305	0.2682
23	305	0.2684
23	305	0.2685
23	305	0.2686
23	305	0.2687
23	305	0.2688
23	305	0.2689
23	305	0.2690
23	305	0.2692
23	305	0.2693
23	305	0.2694
23	305	0.2695
23	305	0.2696
23	305	0.2697
23	305	0.2698
23	305	0.2700
23	305	0.2701
23	305	0.2702
23	305	0.2703
23	305	0.2704
23	305	0.2705
23	305	0.2706
23	305	0.2708
23	305	0.2709
23	305	0.2710
23	305	0.2711
23	305	0.2712
23	305	0.2713
23	305	0.2714
23	305	0.2715
23	305	0.2717
23	305	0.2718
23	305	0.2719
23	305	0.2720
23	305	0.2721
23	305	0.2722
23	305	0.2723
23	305	0.2725
23	305	0.2726
23	305	0.2727
23	305	0.2728
23	305	0.2729
23	305	0.2730
23	305	0.2731
23	305	0.2733
23	305	0.2734
23	305	0.2735
23	305	0.2736
23	305	0.2737
23	305	0.2738
23	305	0.2739
23	305	0.2741
23	305	0.2742
23	305	0.2743
23	305	0.2744
24	305	0.2745
24	305	0.2746
24	305	0.2747
24	305	0.2748
24	305	0.2750
24	305	0.2751
24	305	0.2752
24	305	0.2753
24	305	0.2754
24	305	0.2755
24	305	0.2756
24	305	0.2758
24	305	0.2759
24	305	0.2760
24	305	0.2761
24	305	0.2762
24	305	0.2763
24	305	0.2764
24	305	0.2766
24	305	0.2767
24	305	0.2768
24	305	0.2769
24	305	0.2770
24	305	0.2771
24	305	0.2772
24	305	0.2774
24	305	0.2775
24	305	0.2776
24	305	0.2777
24	305	0.2778
24	305	0.2779
24	305	0.2780
24	305	0.2782
24	305	0.2783
24	305	0.2784
24	305	0.2785
24	305	0.2786
24	305	0.2787
24	305	0.2788
24	305	0.2789
24	305	0.2791
24	305	0.2792
24	305	0.2793
24	305	0.2794
24	305	0.2795
24	305	0.2796
24	305	0.2797
24	305	0.2799
24	305	0.2800
24	305	0.2801
24	305	0.2802
24	305	0.2803
24	305	0.2804
24	305	0.2805
24	305	0.2807
24	305	0.2808
24	305	0.2809
24	305	0.2810
24	305	0.2811
24	305	0.2812
24	305	0.2813
24	305	0.2815
24	305	0.2816
24	305	0.2817
24	305	0.2818
24	305	0.2819
24	305	0.2820
24	305	0.2821
24	305	0.2822
24	305	0.2824
24	305	0.2825
24	305	0.2826
24	305	0.2827
24	305	0.2828
24	305	0.2829
24	305	0.2830
24	305	0.2832
24	305	0.2833
24	305	0.2834
24	305	0.2835
24	305	0.2836
24	305	0.2837
24	305	0.2838
24	305	0.2840
24	305	0.2841
24	305	0.2842
24	305	0.2843
24	305	0.2844
24	305	0.2845
24	305	0.2846
24	305	0.2848
24	305	0.2849
24	305	0.2850
24	305	0.2851
24	305	0.2852
24	305	0.2853
24	305	0.2854
24	305	0.2856
24	305	0.2857
24	305	0.2858
24	305	0.2859
24	305	0.2860
24	305	0.2861
24	305	0.2862
24	305	0.2863
24	305	0.2865
24	305	0.2866
24	305	0.2867
24	305	0.2868
24	305	0.2869
24	305	0.2870
24	305	0.2871
24	305	0.2873
24	305	0.2874
24	305	0.2875
24	305	0.2876
24	305	0.2877
24	305	0.2878
24	305	0.2879
24	305	0.2881
24	305	0.2882
24	305	0.2883
24	305	0.2884
24	305	0.2885
24	305	0.2886
24	305	0.2887
24	305	0.2889
24	305	0.2890
24	305	0.2891
24	305	0.2892
24	305	0.2893
24	305	0.2894
24	305	0.2895
24	305	0.2897
24	305	0.2898
24	305	0.2899
24	305	0.2900
24	305	0.2901
24	305	0.2902
24	305	0.2903
24	305	0.2904
24	305	0.2906
24	305	0.2907
24	305	0.2908
24	305	0.2909
24	305	0.2910
24	305	0.2911
24	305	0.2912
24	305	0.2914
24	305	0.2915
24	305	0.2916
24	305	0.2917
24	305	0.2918
24	305	0.2919
24	305	0.2920
24	305	0.2922
24	305	0.2923
24	305	0.2924
24	305	0.2925
24	305	0.2926
24	305	0.2927
24	305	0.2928
24	305	0.2930
24	305	0.2931
24	305	0.2932
24	305	0.2933
24	305	0.2934
24	305	0.2935
24	305	0.2936
24	305	0.2937
24	305	0.2939
24	305	0.2940
24	305	0.2941
24	305	0.2942
24	305	0.2943
24	305	0.2944
24	305	0.2945
24	305	0.2947
24	305	0.2948
24	305	0.2949
24	305	0.2950
24	305	0.2951
24	305	0.2952
24	305	0.2953
24	305	0.2955
24	305	0.2956
24	305	0.2957
24	305	0.2958
24	305	0.2959
24	305	0.2960
24	305	0.2961
24	305	0.2963
24	305	0.2964
24	305	0.2965
24	305	0.2966
24	305	0.2967
24	305	0.2968
24	305	0.2969
24	305	0.2971
24	305	0.2972
24	305	0.2973
24	305	0.2974
24	305	0.2975
24	305	0.2976
24	305	0.2977
24	305	0.2978
24	305	0.2980
24	305	0.2981
24	305	0.2982
24	305	0.2983
24	305	0.2984
24	305	0.2985
24	305	0.2986
24	305	0.2988
24	305	0.2989
24	305	0.2990
24	305	0.2991
24	305	0.2992
24	305	0.2993
24	305	0.2994
24	305	0.2996
24	305	0.2997
24	305	0.2998
24	305	0.2999
24	305	0.3000
24	305	0.3001
24	305	0.3002
24	305	0.3004
24	305	0.3005
24	305	0.3006
24	305	0.3007
24	305	0.3008
24	305	0.3009
24	305	0.3010
24	305	0.3011
24	305	0.3013
24	305	0.3014
24	305	0.3015
24	305	0.3016
24	305	0.3017
24	305	0.3018
24	305	0.3019
24	305	0.3021
24	305	0.3022
24	305	0.3023
24	305	0.3024
24	305	0.3025
24	305	0.3026
24	305	0.3027
24	305	0.3029
24	305	0.3030
24	305	0.3031
24	305	0.3032
24	305	0.3033
24	305	0.3034
24	305	0.3035
24	305	0.3037
24	305	0.3038
24	305	0.3039
24	305	0.3040
24	305	0.3041
24	305	0.3042
24	305	0.3043
24	305	0.3045
24	305	0.3046
24	305	0.3047
24	305	0.3048
24	305	0.3049
24	305	0.3050
24	305	0.3051
24	305	0.3052
24	305	0.3054
24	305	0.3055
24	305	0.3056
24	305	0.3057
24	305	0.3058
24	305	0.3059
24	305	0.3060
24	305	0.3062
24	305	0.3063
24	305	0.3064
24	305	0.3065
24	305	0.3066
24	305	0.3067
24	305	0.3068
24	305	0.3070
24	305	0.3071
24	305	0.3072
24	305	0.3073
24	305	0.3074
24	305	0.3075
24	305	0.3076
24	305	0.3078
24	305	0.3079
24	305	0.3080
24	305	0.3081
24	305	0.3082
24	305	0.3083
24	305	0.3084
24	305	0.3086
24	305	0.3087
24	305	0.3088
24	305	0.3089
24	305	0.3090
24	305	0.3091
24	305	0.3092
24	305	0.3093
24	305	0.3095
24	305	0.3096
24	305	0.3097
24	305	0.3098
24	305	0.3099
24	305	0.3100
24	305	0.3101
24	305	0.3103
24	305	0.3104
24	305	0.3105
24	305	0.3106
24	305	0.3107
24	305	0.3108
24	305	0.3109
24	305	0.3111
24	305	0.3112
24	305	0.3113
24	305	0.3114
24	305	0.3115
24	305	0.3116
24	305	0.3117
24	305	0.3119
24	305	0.3120
24	305	0.3121
24	305	0.3122
24	305	0.3123
24	305	0.3124
24	305	0.3125
24	305	0.3126
24	305	0.3128
24	305	0.3129
24	305	0.3130
24	305	0.3131
24	305	0.3132
24	305	0.3133
24	305	0.3134
24	305	0.3136
24	305	0.3137
24	305	0.3138
24	305	0.3139
24	305	0.3140
24	305	0.3141
24	305	0.3142
24	305	0.3144
24	305	0.3145
24	305	0.3146
24	305	0.3147
24	305	0.3148
24	305	0.3149
24	305	0.3150
24	305	0.3152
24	305	0.3153
25	305	0.3154
25	305	0.3155
25	305	0.3156
25	305	0.3157
25	305	0.3158
25	305	0.3160
25	305	0.3161
25	305	0.3162
25	305	0.3163
25	305	0.3164
25	305	0.3165
25	305	0.3166
25	305	0.3167
25	305	0.3169
25	305	0.3170
25	305	0.3171
25	305	0.3172
25	305	0.3173
25	305	0.3174
25	305	0.3175
25	305	0.3177
25	305	0.3178
25	305	0.3179
25	305	0.3180
25	305	0.3181
25	305	0.3182
25	305	0.3183
25	305	0.3185
25	305	0.3186
25	305	0.3187
25	305	0.3188
25	305	0.3189
25	305	0.3190
25	305	0.3191
25	305	0.3193
25	305	0.3194
25	305	0.3195
25	305	0.3196
25	305	0.3197
25	305	0.3198
25	305	0.3199
25	305	0.3201
25	305	0.3202
25	305	0.3203
25	305	0.3204
25	305	0.3205
25	305	0.3206
25	305	0.3207
25	305	0.3208
25	305	0.3210
25	305	0.3211
25	305	0.3212
25	305	0.3213
25	305	0.3214
25	305	0.3215
25	305	0.3216
25	305	0.3218
25	305	0.3219
25	305	0.3220
25	305	0.3221
25	305	0.3222
25	305	0.3223
25	305	0.3224
25	305	0.3226
25	305	0.3227
25	305	0.3228
25	305	0.3229
25	305	0.3230
25	305	0.3231
25	305	0.3232
25	305	0.3234
25	305	0.3235
25	305	0.3236
25	305	0.3237
25	305	0.3238
25	305	0.3239
25	305	0.3240
25	305	0.3241
25	305	0.3243
25	305	0.3244
25	305	0.3245
25	305	0.3246
25	305	0.3247
25	305	0.3248
25	305	0.3249
25	305	0.3251
25	305	0.3252
25	305	0.3253
25	305	0.3254
25	305	0.3255
25	305	0.3256
25	305	0.3257
25	305	0.3259
25	305	0.3260
25	305	0.3261
25	305	0.3262
25	305	0.3263
25	305	0.3264
25	305	0.3265
25	305	0.3267
25	305	0.3268
25	305	0.3269
25	305	0.3270
25	305	0.3271
25	305	0.3272
25	305	0.3273
25	305	0.3275
25	305	0.3276
25	305	0.3277
25	305	0.3278
25	305	0.3279
25	305	0.3280
25	305	0.3281
25	305	0.3282
25	305	0.3284
25	305	0.3285
25	305	0.3286
25	305	0.3287
25	305	0.3288
25	305	0.3289
25	305	0.3290
25	305	0.3292
25	305	0.3293
25	305	0.3294
25	305	0.3295
25	305	0.3296
25	305	0.3297
25	305	0.3298
25	305	0.3300
25	305	0.3301
25	305	0.3302
25	305	0.3303
25	305	0.3304
25	305	0.3305
25	305	0.3306
25	305	0.3308
25	305	0.3309
25	305	0.3310
25	305	0.3311
25	305	0.3312
25	305	0.3313
25	305	0.3314
25	305	0.3315
25	305	0.3317
25	305	0.3318
25	305	0.3319
25	305	0.3320
25	305	0.3321
25	305	0.3322
25	305	0.3323
25	305	0.3325
25	305	0.3326
25	305	0.3327
25	305	0.3328
25	305	0.3329
25	305	0.3330
25	305	0.3331
25	305	0.3333
25	305	0.3334
25	305	0.3335
25	305	0.3336
25	305	0.3337
25	305	0.3338
25	305	0.3339
25	305	0.3341
25	305	0.3342
25	305	0.3343
25	305	0.3344
25	305	0.3345
25	305	0.3346
25	305	0.3347
25	305	0.3349
25	305	0.3350
25	305	0.3351
25	305	0.3352
25	305	0.3353
25	305	0.3354
25	305	0.3355
25	305	0.3356
25	305	0.3358
25	305	0.3359
25	305	0.3360
25	305	0.3361
25	305	0.3362
25	305	0.3363
25	305	0.3364
25	305	0.3366
25	305	0.3367
25	305	0.3368
25	305	0.3369
25	305	0.3370
25	305	0.3371
25	305	0.3372
25	305	0.3374
25	305	0.3375
25	305	0.3376
25	305	0.3377
25	305	0.3378
25	305	0.3379
25	305	0.3380
25	305	0.3382
25	305	0.3383
25	305	0.3384
25	305	0.3385
25	305	0.3386
25	305	0.3387
25	305	0.3388
25	305	0.3390
25	305	0.3391
25	305	0.3392
25	305	0.3393
25	305	0.3394
25	305	0.3395
25	305	0.3396
25	305	0.3397
25	305	0.3399
25	305	0.3400
25	305	0.3401
25	305	0.3402
25	305	0.3403
25	305	0.3404
25	305	0.3405
25	305	0.3407
25	305	0.3408
25	305	0.3409
25	305	0.3410
25	305	0.3411
25	305	0.3412
25	305	0.3413
25	305	0.3415
25	305	0.3416
25	305	0.3417
25	305	0.3418
25	305	0.3419
25	305	0.3420
25	305	0.3421
25	305	0.3423
25	305	0.3424
25	305	0.3425
25	305	0.3426
25	305	0.3427
25	305	0.3428
25	305	0.3429
25	305	0.3430
25	305	0.3432
25	305	0.3433
25	305	0.3434
25	305	0.3435
25	305	0.3436
25	305	0.3437
25	305	0.3438
25	305	0.3440
25	305	0.3441
25	305	0.3442
25	305	0.3443
25	305	0.3444
25	305	0.3445
25	305	0.3446
25	305	0.3448
25	305	0.3449
25	305	0.3450
25	305	0.3451
25	305	0.3452
25	305	0.3453
25	305	0.3454
25	305	0.3456
25	305	0.3457
25	305	0.3458
25	305	0.3459
25	305	0.3460
25	305	0.3461
25	305	0.3462
25	305	0.3464
25	305	0.3465
25	305	0.3466
25	305	0.3467
25	305	0.3468
25	305	0.3469
25	305	0.3470
25	305	0.3471
25	305	0.3473
25	305	0.3474
25	305	0.3475
25	305	0.3476
25	305	0.3477
25	305	0.3478
25	305	0.3479
25	305	0.3481
25	305	0.3482
25	305	0.3483
25	305	0.3484
25	305	0.3485
25	305	0.3486
25	305	0.3487
25	305	0.3489
25	305	0.3490
25	305	0.3491
25	305	0.3492
25	305	0.3493
25	305	0.3494
25	305	0.3495
25	305	0.3497
25	305	0.3498
25	305	0.3499
25	305	0.3500
25	305	0.3501
25	305	0.3502
25	305	0.3503
25	305	0.3504
25	305	0.3506
25	305	0.3507
25	305	0.3508
25	305	0.3509
25	305	0.3510
25	305	0.3511
25	305	0.3512
25	305	0.3514
25	305	0.3515
25	305	0.3516
25	305	0.3517
25	305	0.3518
25	305	0.3519
25	305	0.3520
25	305	0.3522
25	305	0.3523
25	305	0.3524
25	305	0.3525
25	305	0.3526
26	305	0.3527
26	305	0.3528
26	305	0.3530
26	305	0.3531
26	305	0.3532
26	305	0.3533
26	305	0.3534
26	305	0.3535
26	305	0.3536
26	305	0.3538
26	305	0.3539
26	305	0.3540
26	305	0.3541
26	305	0.3542
26	305	0.3543
26	305	0.3544
26	305	0.3545
26	305	0.3547
26	305	0.3548
26	305	0.3549
26	305	0.3550
26	305	0.3551
26	305	0.3552
26	305	0.3553
26	305	0.3555
26	305	0.3556
26	305	0.3557
26	305	0.3558
26	305	0.3559
26	305	0.3560
26	305	0.3561
26	305	0.3563
26	305	0.3564
26	305	0.3565
26	305	0.3566
26	305	0.3567
26	305	0.3568
26	305	0.3569
26	305	0.3571
26	305	0.3572
26	305	0.3573
26	305	0.3574
26	305	0.3575
26	305	0.3576
26	305	0.3577
26	305	0.3579
26	305	0.3580
26	305	0.3581
26	305	0.3582
26	305	0.3583
26	305	0.3584
26	305	0.3585
26	305	0.3586
26	305	0.3588
26	305	0.3589
26	305	0.3590
26	305	0.3591
26	305	0.3592
26	305	0.3593
26	305	0.3594
26	305	0.3596
26	305	0.3597
26	305	0.3598
26	305	0.3599
26	305	0.3600
26	305	0.3601
26	305	0.3602
26	305	0.3604
26	305	0.3605
26	305	0.3606
26	305	0.3607
26	305	0.3608
26	305	0.3609
26	305	0.3610
26	305	0.3612
26	305	0.3613
26	305	0.3614
26	305	0.3615
26	305	0.3616
26	305	0.3617
26	305	0.3618
26	305	0.3619
26	305	0.3621
26	305	0.3622
26	305	0.3623
26	305	0.3624
26	305	0.3625
26	305	0.3626
26	305	0.3627
26	305	0.3629
26	305	0.3630
26	305	0.3631
26	305	0.3632
26	305	0.3633
26	305	0.3634
26	305	0.3635
26	305	0.3637
26	305	0.3638
26	305	0.3639
26	305	0.3640
26	305	0.3641
26	305	0.3642
26	305	0.3643
26	305	0.3645
26	305	0.3646
26	305	0.3647
26	305	0.3648
26	305	0.3649
26	305	0.3650
26	305	0.3651
26	305	0.3653
26	305	0.3654
26	305	0.3655
26	305	0.3656
26	305	0.3657
26	305	0.3658
26	305	0.3659
26	305	0.3660
26	305	0.3662
26	305	0.3663
26	305	0.3664
26	305	0.3665
26	305	0.3666
26	305	0.3667
26	305	0.3668
26	305	0.3670
26	305	0.3671
26	305	0.3672
26	305	0.3673
26	305	0.3674
26	305	0.3675
26	305	0.3676
26	305	0.3678
26	305	0.3679
26	305	0.3680
26	305	0.3681
26	305	0.3682
26	305	0.3683
26	305	0.3684
26	305	0.3686
26	305	0.3687
26	305	0.3688
26	305	0.3689
26	305	0.3690
26	305	0.3691
26	305	0.3692
26	305	0.3693
26	305	0.3695
26	305	0.3696
26	305	0.3697
26	305	0.3698
26	305	0.3699
26	305	0.3700
26	305	0.3701
26	305	0.3703
26	305	0.3704
26	305	0.3705
26	305	0.3706
26	305	0.3707
26	305	0.3708
26	305	0.3709
26	305	0.3711
26	305	0.3712
26	305	0.3713
26	305	0.3714
26	305	0.3715
26	305	0.3716
26	305	0.3717
26	305	0.3719
26	305	0.3720
26	305	0.3721
26	305	0.3722
26	305	0.3723
26	305	0.3724
26	305	0.3725
26	305	0.3727
26	305	0.3728
26	305	0.3729
26	305	0.3730
26	305	0.3731
26	305	0.3732
26	305	0.3733
26	305	0.3734
26	305	0.3736
26	305	0.3737
26	305	0.3738
26	305	0.3739
26	305	0.3740
26	305	0.3741
26	305	0.3742
26	305	0.3744
26	305	0.3745
26	305	0.3746
26	305	0.3747
26	305	0.3748
26	305	0.3749
26	305	0.3750
26	305	0.3752
26	305	0.3753
26	305	0.3754
26	305	0.3755
26	305	0.3756
26	305	0.3757
26	305	0.3758
26	305	0.3760
26	305	0.3761
26	305	0.3762
26	305	0.3763
26	305	0.3764
26	305	0.3765
26	305	0.3766
26	305	0.3768
26	305	0.3769
26	305	0.3770
26	305	0.3771
26	305	0.3772
26	305	0.3773
26	305	0.3774
26	305	0.3775
26	305	0.3777
26	305	0.3778
26	305	0.3779
26	305	0.3780
26	305	0.3781
26	305	0.3782
26	305	0.3783
26	305	0.3785
26	305	0.3786
26	305	0.3787
26	305	0.3788
26	305	0.3789
26	305	0.3790
26	305	0.3791
26	305	0.3793
26	305	0.3794
26	305	0.3795
26	305	0.3796
26	305	0.3797
26	305	0.3798
26	305	0.3799
26	305	0.3801
26	305	0.3802
26	305	0.3803
26	305	0.3804
26	305	0.3805
26	305	0.3806
26	305	0.3807
26	305	0.3808
26	305	0.3810
26	305	0.3811
26	305	0.3812
26	305	0.3813
26	305	0.3814
26	305	0.3815
26	305	0.3816
26	305	0.3818
26	305	0.3819
26	305	0.3820
26	305	0.3821
26	305	0.3822
26	305	0.3823
26	305	0.3824
26	305	0.3826
26	305	0.3827
26	305	0.3828
26	305	0.3829
26	305	0.3830
26	305	0.3831
26	305	0.3832
26	305	0.3834
26	305	0.3835
26	305	0.3836
26	305	0.3837
26	305	0.3838
26	305	0.3839
26	305	0.3840
26	305	0.3842
26	305	0.3843
26	305	0.3844
26	305	0.3845
26	305	0.3846
26	305	0.3847
26	305	0.3848
26	305	0.3849
26	305	0.3851
26	305	0.3852
26	305	0.3853
26	305	0.3854
26	305	0.3855
26	305	0.3856
26	305	0.3857
26	305	0.3859
26	305	0.3860
26	305	0.3861
26	305	0.3862
26	305	0.3863
26	305	0.3864
26	305	0.3865
26	305	0.3867
26	305	0.3868
26	305	0.3869
26	305	0.3870
26	305	0.3871
26	305	0.3872
26	305	0.3873
26	305	0.3875
26	305	0.3876
26	305	0.3877
26	305	0.3878
26	305	0.3879
26	305	0.3880
26	305	0.3881
26	305	0.3883
26	305	0.3884
26	305	0.3885
26	305	0.3886
26	305	0.3887
26	305	0.3888
26	305	0.3889
27	305	0.3890
27	305	0.3892
27	305	0.3893
27	305	0.3894
27	305	0.3895
27	305	0.3896
27	305	0.3897
27	305	0.3898
27	305	0.3900
27	305	0.3901
27	305	0.3902
27	305	0.3903
27	305	0.3904
27	305	0.3905
27	305	0.3906
27	305	0.3908
27	305	0.3909
27	305	0.3910
27	305	0.3911
27	305	0.3912
27	305	0.3913
27	305	0.3914
27	305	0.3916
27	305	0.3917
27	305	0.3918
27	305	0.3919
27	305	0.3920
27	305	0.3921
27	305	0.3922
27	305	0.3923
27	305	0.3925
27	305	0.3926
27	305	0.3927
27	305	0.3928
27	305	0.3929
27	305	0.3930
27	305	0.3931
27	305	0.3933
27	305	0.3934
27	305	0.3935
27	305	0.3936
27	305	0.3937
27	305	0.3938
27	305	0.3939
27	305	0.3941
27	305	0.3942
27	305	0.3943
27	305	0.3944
27	305	0.3945
27	305	0.3946
27	305	0.3947
27	305	0.3949
27	305	0.3950
27	305	0.3951
27	305	0.3952
27	305	0.3953
27	305	0.3954
27	305	0.3955
27	305	0.3957
27	305	0.3958
27	305	0.3959
27	305	0.3960
27	305	0.3961
27	305	0.3962
27	305	0.3963
27	305	0.3964
27	305	0.3966
27	305	0.3967
27	305	0.3968
27	305	0.3969
27	305	0.3970
27	305	0.3971
27	305	0.3972
27	305	0.3974
27	305	0.3975
27	305	0.3976
27	305	0.3977
27	305	0.3978
27	305	0.3979
27	305	0.3980
27	305	0.3982
27	305	0.3983
27	305	0.3984
27	305	0.3985
27	305	0.3986
27	305	0.3987
27	305	0.3988
27	305	0.3990
27	305	0.3991
27	305	0.3992
27	305	0.3993
27	305	0.3994
27	305	0.3995
27	305	0.3996
27	305	0.3997
27	305	0.3999
27	305	0.4000
27	305	0.4001
27	305	0.4002
27	305	0.4003
27	305	0.4004
27	305	0.4005
27	305	0.4007
27	305	0.4008
27	305	0.4009
27	305	0.4010
27	305	0.4011
27	305	0.4012
27	305	0.4013
27	305	0.4015
27	305	0.4016
27	305	0.4017
27	305	0.4018
27	305	0.4019
27	305	0.4020
27	305	0.4021
27	305	0.4023
27	305	0.4024
27	305	0.4025
27	305	0.4026
27	305	0.4027
27	305	0.4028
27	305	0.4029
27	305	0.4031
27	305	0.4032
27	305	0.4033
27	305	0.4034
27	305	0.4035
27	305	0.4036
27	305	0.4037
27	305	0.4038
27	305	0.4040
27	305	0.4041
27	305	0.4042
27	305	0.4043
27	305	0.4044
27	305	0.4045
27	305	0.4046
27	305	0.4048
27	305	0.4049
27	305	0.4050
27	305	0.4051
27	305	0.4052
27	305	0.4053
27	305	0.4054
27	305	0.4056
27	305	0.4057
27	305	0.4058
27	305	0.4059
27	305	0.4060
27	305	0.4061
27	305	0.4062
27	305	0.4064
27	305	0.4065
27	305	0.4066
27	305	0.4067
27	305	0.4068
27	305	0.4069
27	305	0.4070
27	305	0.4072
27	305	0.4073
27	305	0.4074
27	305	0.4075
27	305	0.4076
27	305	0.4077
27	305	0.4078
27	305	0.4079
27	305	0.4081
27	305	0.4082
27	305	0.4083
27	305	0.4084
27	305	0.4085
27	305	0.4086
27	305	0.4087
27	305	0.4089
27	305	0.4090
27	305	0.4091
27	305	0.4092
27	305	0.4093
27	305	0.4094
27	305	0.4095
27	305	0.4097
27	305	0.4098
27	305	0.4099
27	305	0.4100
27	305	0.4101
27	305	0.4102
27	305	0.4103
27	305	0.4105
27	305	0.4106
27	305	0.4107
27	305	0.4108
27	305	0.4109
27	305	0.4110
27	305	0.4111
27	305	0.4112
27	305	0.4114
27	305	0.4115
27	305	0.4116
27	305	0.4117
27	305	0.4118
27	305	0.4119
27	305	0.4120
27	305	0.4122
27	305	0.4123
27	305	0.4124
27	305	0.4125
27	305	0.4126
27	305	0.4127
27	305	0.4128
27	305	0.4130
27	305	0.4131
27	305	0.4132
27	305	0.4133
27	305	0.4134
27	305	0.4135
27	305	0.4136
27	305	0.4138
27	305	0.4139
27	305	0.4140
27	305	0.4141
27	305	0.4142
27	305	0.4143
27	305	0.4144
27	305	0.4146
27	305	0.4147
27	305	0.4148
27	305	0.4149
27	305	0.4150
27	305	0.4151
27	305	0.4152
27	305	0.4153
27	305	0.4155
27	305	0.4156
27	305	0.4157
27	305	0.4158
27	305	0.4159
27	305	0.4160
27	305	0.4161
27	305	0.4163
27	305	0.4164
27	305	0.4165
27	305	0.4166
27	305	0.4167
27	305	0.4168
27	305	0.4169
27	305	0.4171
27	305	0.4172
27	305	0.4173
27	305	0.4174
27	305	0.4175
27	305	0.4176
27	305	0.4177
27	305	0.4179
27	305	0.4180
27	305	0.4181
27	305	0.4182
27	305	0.4183
27	305	0.4184
27	305	0.4185
27	305	0.4186
27	305	0.4188
27	305	0.4189
28	305	0.4190
28	305	0.4191
28	305	0.4192
28	305	0.4193
28	305	0.4194
28	305	0.4196
28	305	0.4197
28	305	0.4198
28	305	0.4199
28	305	0.4200
28	305	0.4201
28	305	0.4202
28	305	0.4204
28	305	0.4205
28	305	0.4206
28	305	0.4207
28	305	0.4208
28	305	0.4209
28	305	0.4210
28	305	0.4212
28	305	0.4213
28	305	0.4214
28	305	0.4215
28	305	0.4216
28	305	0.4217
28	305	0.4218
28	305	0.4220
28	305	0.4221
28	305	0.4222
28	305	0.4223
28	305	0.4224
28	305	0.4225
28	305	0.4226
28	305	0.4227
28	305	0.4229
28	305	0.4230
28	305	0.4231
28	305	0.4232
28	305	0.4233
28	305	0.4234
28	305	0.4235
28	305	0.4237
28	305	0.4238
28	305	0.4239
28	305	0.4240
28	305	0.4241
28	305	0.4242
28	305	0.4243
28	305	0.4245
28	305	0.4246
28	305	0.4247
28	305	0.4248
28	305	0.4249
28	305	0.4250
28	305	0.4251
28	305	0.4253
28	305	0.4254
28	305	0.4255
28	305	0.4256
28	305	0.4257
28	305	0.4258
28	305	0.4259
28	305	0.4261
28	305	0.4262
28	305	0.4263
28	305	0.4264
28	305	0.4265
28	305	0.4266
28	305	0.4267
28	305	0.4268
28	305	0.4270
28	305	0.4271
28	305	0.4272
28	305	0.4273
28	305	0.4274
28	305	0.4275
28	305	0.4276
28	305	0.4278
28	305	0.4279
28	305	0.4280
28	305	0.4281
28	305	0.4282
28	305	0.4283
28	305	0.4284
28	305	0.4286
28	305	0.4287
28	305	0.4288
28	305	0.4289
28	305	0.4290
28	305	0.4291
28	305	0.4292
28	305	0.4294
28	305	0.4295
28	305	0.4296
28	305	0.4297
28	305	0.4298
28	305	0.4299
28	305	0.4300
28	305	0.4301
28	305	0.4303
28	305	0.4304
28	305	0.4305
28	305	0.4306
28	305	0.4307
28	305	0.4308
28	305	0.4309
28	305	0.4311
28	305	0.4312
28	305	0.4313
28	305	0.4314
28	305	0.4315
28	305	0.4316
28	305	0.4317
28	305	0.4319
28	305	0.4320
28	305	0.4321
28	305	0.4322
28	305	0.4323
28	305	0.4324
28	305	0.4325
28	305	0.4327
28	305	0.4328
28	305	0.4329
28	305	0.4330
28	305	0.4331
28	305	0.4332
28	305	0.4333
28	305	0.4335
28	305	0.4336
28	305	0.4337
28	305	0.4338
28	305	0.4339
28	305	0.4340
28	305	0.4341
28	305	0.4342
28	305	0.4344
28	305	0.4345
28	305	0.4346
28	305	0.4347
28	305	0.4348
28	305	0.4349
28	305	0.4350
28	305	0.4352
28	305	0.4353
28	305	0.4354
28	305	0.4355
28	305	0.4356
28	305	0.4357
28	305	0.4358
28	305	0.4360
28	305	0.4361
28	305	0.4362
28	305	0.4363
28	305	0.4364
28	305	0.4365
28	305	0.4366
28	305	0.4368
28	305	0.4369
28	305	0.4370
28	305	0.4371
28	305	0.4372
28	305	0.4373
28	305	0.4374
28	305	0.4375
28	305	0.4377
28	305	0.4378
28	305	0.4379
28	305	0.4380
28	305	0.4381
28	305	0.4382
28	305	0.4383
28	305	0.4385
28	305	0.4386
28	305	0.4387
28	305	0.4388
28	305	0.4389
28	305	0.4390
28	305	0.4391
28	305	0.4393
28	305	0.4394
28	305	0.4395
28	305	0.4396
28	305	0.4397
28	305	0.4398
28	305	0.4399
28	305	0.4401
28	305	0.4402
28	305	0.4403
28	305	0.4404
28	305	0.4405
28	305	0.4406
28	305	0.4407
28	305	0.4409
28	305	0.4410
28	305	0.4411
28	305	0.4412
28	305	0.4413
28	305	0.4414
28	305	0.4415
28	305	0.4416
28	305	0.4418
28	305	0.4419
28	305	0.4420
28	305	0.4421
28	305	0.4422
28	305	0.4423
28	305	0.4424
28	305	0.4426
28	305	0.4427
28	305	0.4428
28	305	0.4429
28	305	0.4430
28	305	0.4431
28	305	0.4432
28	305	0.4434
28	305	0.4435
28	305	0.4436
28	305	0.4437
28	305	0.4438
28	305	0.4439
28	305	0.4440
28	305	0.4442
28	305	0.4443
28	305	0.4444
28	305	0.4445
28	305	0.4446
28	305	0.4447
28	305	0.4448
28	305	0.4450
28	305	0.4451
28	305	0.4452
28	305	0.4453
28	305	0.4454
28	305	0.4455
28	305	0.4456
28	305	0.4457
28	305	0.4459
28	305	0.4460
28	305	0.4461
28	305	0.4462
28	305	0.4463
28	305	0.4464
28	305	0.4465
28	305	0.4467
28	305	0.4468
28	305	0.4469
28	305	0.4470
28	305	0.4471
28	305	0.4472
28	305	0.4473
28	305	0.4475
28	305	0.4476
28	305	0.4477
28	305	0.4478
28	305	0.4479
28	305	0.4480
28	305	0.4481
28	305	0.4483
28	305	0.4484
28	305	0.4485
28	305	0.4486
28	305	0.4487
28	305	0.4488
28	305	0.4489
28	305	0.4490
28	305	0.4492
28	305	0.4493
28	305	0.4494
28	305	0.4495
28	305	0.4496
28	305	0.4497
28	305	0.4498
29	305	0.4500
29	305	0.4501
29	305	0.4502
29	305	0.4503
29	305	0.4504
29	305	0.4505
29	305	0.4506
29	305	0.4508
29	305	0.4509
29	305	0.4510
29	305	0.4511
29	305	0.4512
29	305	0.4513
29	305	0.4514
29	305	0.4516
29	305	0.4517
29	305	0.4518
29	305	0.4519
29	305	0.4520
29	305	0.4521
29	305	0.4522
29	305	0.4524
29	305	0.4525
29	305	0.4526
29	305	0.4527
29	305	0.4528
29	305	0.4529
29	305	0.4530
29	305	0.4531
29	305	0.4533
29	305	0.4534
29	305	0.4535
29	305	0.4536
29	305	0.4537
29	305	0.4538
29	305	0.4539
29	305	0.4541
29	305	0.4542
29	305	0.4543
29	305	0.4544
29	305	0.4545
29	305	0.4546
29	305	0.4547
29	305	0.4549
29	305	0.4550
29	305	0.4551
29	305	0.4552
29	305	0.4553
29	305	0.4554
29	305	0.4555
29	305	0.4557
29	305	0.4558
29	305	0.4559
29	305	0.4560
29	305	0.4561
29	305	0.4562
29	305	0.4563
29	305	0.4564
29	305	0.4566
29	305	0.4567
29	305	0.4568
29	305	0.4569
29	305	0.4570
29	305	0.4571
29	305	0.4572
29	305	0.4574
29	305	0.4575
29	305	0.4576
29	305	0.4577
29	305	0.4578
29	305	0.4579
29	305	0.4580
29	305	0.4582
29	305	0.4583
29	305	0.4584
29	305	0.4585
29	305	0.4586
29	305	0.4587
29	305	0.4588
29	305	0.4590
29	305	0.4591
29	305	0.4592
29	305	0.4593
29	305	0.4594
29	305	0.4595
29	305	0.4596
29	305	0.4598
29	305	0.4599
29	305	0.4600
29	305	0.4601
29	305	0.4602
29	305	0.4603
29	305	0.4604
29	305	0.4605
29	305	0.4607
29	305	0.4608
29	305	0.4609
29	305	0.4610
29	305	0.4611
29	305	0.4612
29	305	0.4613
29	305	0.4615
29	305	0.4616
29	305	0.4617
29	305	0.4618
29	305	0.4619
29	305	0.4620
29	305	0.4621
29	305	0.4623
29	305	0.4624
29	305	0.4625
29	305	0.4626
29	305	0.4627
29	305	0.4628
29	305	0.4629
29	305	0.4631
29	305	0.4632
29	305	0.4633
29	305	0.4634
29	305	0.4635
29	305	0.4636
29	305	0.4637
29	305	0.4639
29	305	0.4640
29	305	0.4641
29	305	0.4642
29	305	0.4643
29	305	0.4644
29	305	0.4645
29	305	0.4646
29	305	0.4648
29	305	0.4649
29	305	0.4650
29	305	0.4651
29	305	0.4652
29	305	0.4653
29	305	0.4654
29	305	0.4656
29	305	0.4657
29	305	0.4658
29	305	0.4659
29	305	0.4660
29	305	0.4661
29	305	0.4662
29	305	0.4664
29	305	0.4665
29	305	0.4666
29	305	0.4667
29	305	0.4668
29	305	0.4669
29	305	0.4670
29	305	0.4672
29	305	0.4673
29	305	0.4674
29	305	0.4675
29	305	0.4676
29	305	0.4677
29	305	0.4678
29	305	0.4679
29	305	0.4681
29	305	0.4682
29	305	0.4683
29	305	0.4684
29	305	0.4685
29	305	0.4686
29	305	0.4687
29	305	0.4689
29	305	0.4690
29	305	0.4691
29	305	0.4692
29	305	0.4693
29	305	0.4694
29	305	0.4695
29	305	0.4697
29	305	0.4698
29	305	0.4699
29	305	0.4700
29	305	0.4701
29	305	0.4702
29	305	0.4703
29	305	0.4705
29	305	0.4706
29	305	0.4707
29	305	0.4708
29	305	0.4709
29	305	0.4710
29	305	0.4711
29	305	0.4713
29	305	0.4714
29	305	0.4715
29	305	0.4716
29	305	0.4717
29	305	0.4718
29	305	0.4719
29	305	0.4720
29	305	0.4722
29	305	0.4723
29	305	0.4724
29	305	0.4725
29	305	0.4726
29	305	0.4727
29	305	0.4728
29	305	0.4730
29	305	0.4731
29	305	0.4732
29	305	0.4733
29	305	0.4734
29	305	0.4735
29	305	0.4736
29	305	0.4738
29	305	0.4739
29	305	0.4740
29	305	0.4741
29	305	0.4742
29	305	0.4743
29	305	0.4744
29	305	0.4746
29	305	0.4747
29	305	0.4748
29	305	0.4749
29	305	0.4750
29	305	0.4751
29	305	0.4752
29	305	0.4754
29	305	0.4755
29	305	0.4756
29	305	0.4757
29	305	0.4758
29	305	0.4759
29	305	0.4760
29	305	0.4761
29	305	0.4763
29	305	0.4764
29	305	0.4765
29	305	0.4766
29	305	0.4767
29	305	0.4768
29	305	0.4769
29	305	0.4771
29	305	0.4772
29	305	0.4773
29	305	0.4774
29	305	0.4775
29	305	0.4776
29	305	0.4777
29	305	0.4779
29	305	0.4780
29	305	0.4781
29	305	0.4782
29	305	0.4783
29	305	0.4784
29	305	0.4785
29	305	0.4787
29	305	0.4788
29	305	0.4789
29	305	0.4790
29	305	0.4791
29	305	0.4792
30	305	0.4793
30	305	0.4794
30	305	0.4796
30	305	0.4797
30	305	0.4798
30	305	0.4799
30	305	0.4800
30	305	0.4801
30	305	0.4802
30	305	0.4804
30	305	0.4805
30	305	0.4806
30	305	0.4807
30	305	0.4808
30	305	0.4809
30	305	0.4810
30	305	0.4812
30	305	0.4813
30	305	0.4814
30	305	0.4815
30	305	0.4816
30	305	0.4817
30	305	0.4818
30	305	0.4820
30	305	0.4821
30	305	0.4822
30	305	0.4823
30	305	0.4824
30	305	0.4825
30	305	0.4826
30	305	0.4828
30	305	0.4829
30	305	0.4830
30	305	0.4831
30	305	0.4832
30	305	0.4833
30	305	0.4834
30	305	0.4835
30	305	0.4837
30	305	0.4838
30	305	0.4839
30	305	0.4840
30	305	0.4841
30	305	0.4842
30	305	0.4843
30	305	0.4845
30	305	0.4846
30	305	0.4847
30	305	0.4848
30	305	0.4849
30	305	0.4850
30	305	0.4851
30	305	0.4853
30	305	0.4854
30	305	0.4855
30	305	0.4856
30	305	0.4857
30	305	0.4858
30	305	0.4859
30	305	0.4861
30	305	0.4862
30	305	0.4863
30	305	0.4864
30	305	0.4865
30	305	0.4866
30	305	0.4867
30	305	0.4868
30	305	0.4870
30	305	0.4871
30	305	0.4872
30	305	0.4873
30	305	0.4874
30	305	0.4875
30	305	0.4876
30	305	0.4878
30	305	0.4879
30	305	0.4880
30	305	0.4881
30	305	0.4882
30	305	0.4883
30	305	0.4884
30	305	0.4886
30	305	0.4887
30	305	0.4888
30	305	0.4889
30	305	0.4890
30	305	0.4891
30	305	0.4892
30	305	0.4894
30	305	0.4895
30	305	0.4896
30	305	0.4897
30	305	0.4898
30	305	0.4899
30	305	0.4900
30	305	0.4902
30	305	0.4903
30	305	0.4904
30	305	0.4905
30	305	0.4906
30	305	0.4907
30	305	0.4908
30	305	0.4909
30	305	0.4911
30	305	0.4912
30	305	0.4913
30	305	0.4914
30	305	0.4915
30	305	0.4916
30	305	0.4917
30	305	0.4919
30	305	0.4920
30	305	0.4921
30	305	0.4922
30	305	0.4923
30	305	0.4924
30	305	0.4925
30	305	0.4927
30	305	0.4928
30	305	0.4929
30	305	0.4930
30	305	0.4931
30	305	0.4932
30	305	0.4933
30	305	0.4935
30	305	0.4936
30	305	0.4937
30	305	0.4938
30	305	0.4939
30	305	0.4940
30	305	0.4941
30	305	0.4943
30	305	0.4944
30	305	0.4945
30	305	0.4946
30	305	0.4947
30	305	0.4948
30	305	0.4949
30	305	0.4950
30	305	0.4952
30	305	0.4953
30	305	0.4954
30	305	0.4955
30	305	0.4956
30	305	0.4957
30	305	0.4958
30	305	0.4960
30	305	0.4961
30	305	0.4962
30	305	0.4963
30	305	0.4964
30	305	0.4965
30	305	0.4966
30	305	0.4968
30	305	0.4969
30	305	0.4970
30	305	0.4971
30	305	0.4972
30	305	0.4973
30	305	0.4974
30	305	0.4976
30	305	0.4977
30	305	0.4978
30	305	0.4979
30	305	0.4980
30	305	0.4981
30	305	0.4982
30	305	0.4983
30	305	0.4985
30	305	0.4986
30	305	0.4987
30	305	0.4988
30	305	0.4989
30	305	0.4990
30	305	0.4991
30	305	0.4993
30	305	0.4994
30	305	0.4995
30	305	0.4996
30	305	0.4997
30	305	0.4998
30	305	0.4999
30	305	0.5001
30	305	0.5002
30	305	0.5003
30	305	0.5004
30	305	0.5005
30	305	0.5006
30	305	0.5007
30	305	0.5009
30	305	0.5010
30	305	0.5011
30	305	0.5012
30	305	0.5013
30	305	0.5014
30	305	0.5015
30	305	0.5017
30	305	0.5018
30	305	0.5019
30	305	0.5020
30	305	0.5021
30	305	0.5022
30	305	0.5023
30	305	0.5024
30	305	0.5026
30	305	0.5027
30	305	0.5028
30	305	0.5029
30	305	0.5030
30	305	0.5031
30	305	0.5032
30	305	0.5034
30	305	0.5035
30	305	0.5036
30	305	0.5037
30	305	0.5038
30	305	0.5039
30	305	0.5040
30	305	0.5042
30	305	0.5043
31	305	0.5044
31	305	0.5045
31	305	0.5046
31	305	0.5047
31	305	0.5048
31	305	0.5050
31	305	0.5051
31	305	0.5052
31	305	0.5053
31	305	0.5054
31	305	0.5055
31	305	0.5056
31	305	0.5057
31	305	0.5059
31	305	0.5060
31	305	0.5061
31	305	0.5062
31	305	0.5063
31	305	0.5064
31	305	0.5065
31	305	0.5067
31	305	0.5068
31	305	0.5069
31	305	0.5070
31	305	0.5071
31	305	0.5072
31	305	0.5073
31	305	0.5075
31	305	0.5076
31	305	0.5077
31	305	0.5078
31	305	0.5079
31	305	0.5080
31	305	0.5081
31	305	0.5083
31	305	0.5084
31	305	0.5085
31	305	0.5086
31	305	0.5087
31	305	0.5088
31	305	0.5089
31	305	0.5091
31	305	0.5092
31	305	0.5093
31	305	0.5094
31	305	0.5095
31	305	0.5096
31	305	0.5097
31	305	0.5098
31	305	0.5100
31	305	0.5101
31	305	0.5102
31	305	0.5103
31	305	0.5104
31	305	0.5105
31	305	0.5106
31	305	0.5108
31	305	0.5109
31	305	0.5110
31	305	0.5111
31	305	0.5112
31	305	0.5113
31	305	0.5114
31	305	0.5116
31	305	0.5117
31	305	0.5118
31	305	0.5119
31	305	0.5120
31	305	0.5121
31	305	0.5122
31	305	0.5124
31	305	0.5125
31	305	0.5126
31	305	0.5127
31	305	0.5128
31	305	0.5129
31	305	0.5130
31	305	0.5132
31	305	0.5133
31	305	0.5134
31	305	0.5135
31	305	0.5136
31	305	0.5137
31	305	0.5138
31	305	0.5139
31	305	0.5141
31	305	0.5142
31	305	0.5143
31	305	0.5144
31	305	0.5145
31	305	0.5146
31	305	0.5147
31	305	0.5149
31	305	0.5150
31	305	0.5151
31	305	0.5152
31	305	0.5153
31	305	0.5154
31	305	0.5155
31	305	0.5157
31	305	0.5158
31	305	0.5159
31	305	0.5160
31	305	0.5161
31	305	0.5162
31	305	0.5163
31	305	0.5165
31	305	0.5166
31	305	0.5167
31	305	0.5168
31	305	0.5169
31	305	0.5170
31	305	0.5171
31	305	0.5172
31	305	0.5174
31	305	0.5175
31	305	0.5176
31	305	0.5177
31	305	0.5178
31	305	0.5179
31	305	0.5180
31	305	0.5182
31	305	0.5183
31	305	0.5184
31	305	0.5185
31	305	0.5186
31	305	0.5187
31	305	0.5188
31	305	0.5190
31	305	0.5191
31	305	0.5192
31	305	0.5193
31	305	0.5194
31	305	0.5195
31	305	0.5196
31	305	0.5198
31	305	0.5199
31	305	0.5200
31	305	0.5201
31	305	0.5202
31	305	0.5203
31	305	0.5204
31	305	0.5206
31	305	0.5207
31	305	0.5208
31	305	0.5209
31	305	0.5210
31	305	0.5211
31	305	0.5212
31	305	0.5213
31	305	0.5215
31	305	0.5216
31	305	0.5217
31	305	0.5218
31	305	0.5219
31	305	0.5220
31	305	0.5221
31	305	0.5223
31	305	0.5224
31	305	0.5225
31	305	0.5226
31	305	0.5227
31	305	0.5228
31	305	0.5229
31	305	0.5231
31	305	0.5232
31	305	0.5233
31	305	0.5234
31	305	0.5235
31	305	0.5236
31	305	0.5237
31	305	0.5239
31	305	0.5240
31	305	0.5241
31	305	0.5242
31	305	0.5243
31	305	0.5244
31	305	0.5245
31	305	0.5246
31	305	0.5248
31	305	0.5249
31	305	0.5250
31	305	0.5251
31	305	0.5252
31	305	0.5253
31	305	0.5254
31	305	0.5256
31	305	0.5257
31	305	0.5258
31	305	0.5259
31	305	0.5260
31	305	0.5261
31	305	0.5262
31	305	0.5264
31	305	0.5265
31	305	0.5266
31	305	0.5267
31	305	0.5268
32	305	0.5269
32	305	0.5270
32	305	0.5272
32	305	0.5273
32	305	0.5274
32	305	0.5275
32	305	0.5276
32	305	0.5277
32	305	0.5278
32	305	0.5280
32	305	0.5281
32	305	0.5282
32	305	0.5283
32	305	0.5284
32	305	0.5285
32	305	0.5286
32	305	0.5287
32	305	0.5289
32	305	0.5290
32	305	0.5291
32	305	0.5292
32	305	0.5293
32	305	0.5294
32	305	0.5295
32	305	0.5297
32	305	0.5298
32	305	0.5299
32	305	0.5300
32	305	0.5301
32	305	0.5302
32	305	0.5303
32	305	0.5305
32	305	0.5306
32	305	0.5307
32	305	0.5308
32	305	0.5309
32	305	0.5310
32	305	0.5311
32	305	0.5313
32	305	0.5314
32	305	0.5315
32	305	0.5316
32	305	0.5317
32	305	0.5318
32	305	0.5319
32	305	0.5321
32	305	0.5322
32	305	0.5323
32	305	0.5324
32	305	0.5325
32	305	0.5326
32	305	0.5327
32	305	0.5328
32	305	0.5330
32	305	0.5331
32	305	0.5332
32	305	0.5333
32	305	0.5334
32	305	0.5335
32	305	0.5336
32	305	0.5338
32	305	0.5339
32	305	0.5340
32	305	0.5341
32	305	0.5342
32	305	0.5343
32	305	0.5344
32	305	0.5346
32	305	0.5347
32	305	0.5348
32	305	0.5349
32	305	0.5350
32	305	0.5351
32	305	0.5352
32	305	0.5354
32	305	0.5355
32	305	0.5356
32	305	0.5357
32	305	0.5358
32	305	0.5359
32	305	0.5360
32	305	0.5361
32	305	0.5363
32	305	0.5364
32	305	0.5365
32	305	0.5366
32	305	0.5367
32	305	0.5368
32	305	0.5369
32	305	0.5371
32	305	0.5372
32	305	0.5373
32	305	0.5374
32	305	0.5375
32	305	0.5376
32	305	0.5377
32	305	0.5379
32	305	0.5380
32	305	0.5381
32	305	0.5382
32	305	0.5383
32	305	0.5384
32	305	0.5385
32	305	0.5387
32	305	0.5388
32	305	0.5389
32	305	0.5390
32	305	0.5391
32	305	0.5392
32	305	0.5393
32	305	0.5395
32	305	0.5396
32	305	0.5397
32	305	0.5398
32	305	0.5399
32	305	0.5400
32	305	0.5401
32	305	0.5402
32	305	0.5404
32	305	0.5405
32	305	0.5406
32	305	0.5407
32	305	0.5408
32	305	0.5409
32	305	0.5410
32	305	0.5412
32	305	0.5413
32	305	0.5414
32	305	0.5415
32	305	0.5416
32	305	0.5417
32	305	0.5418
32	305	0.5420
32	305	0.5421
32	305	0.5422
32	305	0.5423
32	305	0.5424
32	305	0.5425
32	305	0.5426
32	305	0.5428
32	305	0.5429
32	305	0.5430
32	305	0.5431
32	305	0.5432
32	305	0.5433
32	305	0.5434
32	305	0.5436
32	305	0.5437
32	305	0.5438
32	305	0.5439
32	305	0.5440
32	305	0.5441
32	305	0.5442
32	305	0.5443
32	305	0.5445
32	305	0.5446
32	305	0.5447
32	305	0.5448
32	305	0.5449
32	305	0.5450
32	305	0.5451
32	305	0.5453
32	305	0.5454
32	305	0.5455
32	305	0.5456
32	305	0.5457
32	305	0.5458
32	305	0.5459
32	305	0.5461
32	305	0.5462
32	305	0.5463
32	305	0.5464
32	305	0.5465
32	305	0.5466
32	305	0.5467
32	305	0.5469
32	305	0.5470
32	305	0.5471
32	305	0.5472
32	305	0.5473
32	305	0.5474
32	305	0.5475
32	305	0.5476
32	305	0.5478
32	305	0.5479
32	305	0.5480
32	305	0.5481
32	305	0.5482
32	305	0.5483
32	305	0.5484
32	305	0.5486
32	305	0.5487
32	305	0.5488
32	305	0.5489
32	305	0.5490
32	305	0.5491
32	305	0.5492
32	305	0.5494
32	305	0.5495
32	305	0.5496
32	305	0.5497
32	305	0.5498
32	305	0.5499
32	305	0.5500
32	305	0.5502
32	305	0.5503
32	305	0.5504
32	305	0.5505
32	305	0.5506
32	305	0.5507
32	305	0.5508
32	305	0.5510
32	305	0.5511
32	305	0.5512
32	305	0.5513
32	305	0.5514
32	305	0.5515
32	305	0.5516
32	305	0.5517
32	305	0.5519
32	305	0.5520
32	305	0.5521
33	305	0.5522
33	305	0.5523
33	305	0.5524
33	305	0.5525
33	305	0.5527
33	305	0.5528
33	305	0.5529
33	305	0.5530
33	305	0.5531
33	305	0.5532
33	305	0.5533
33	305	0.5535
33	305	0.5536
33	305	0.5537
33	305	0.5538
33	305	0.5539
33	305	0.5540
33	305	0.5541
33	305	0.5543
33	305	0.5544
33	305	0.5545
33	305	0.5546
33	305	0.5547
33	305	0.5548
33	305	0.5549
33	305	0.5550
33	305	0.5552
33	305	0.5553
33	305	0.5554
33	305	0.5555
33	305	0.5556
33	305	0.5557
33	305	0.5558
33	305	0.5560
33	305	0.5561
33	305	0.5562
33	305	0.5563
33	305	0.5564
33	305	0.5565
33	305	0.5566
33	305	0.5568
33	305	0.5569
33	305	0.5570
33	305	0.5571
33	305	0.5572
33	305	0.5573
33	305	0.5574
33	305	0.5576
33	305	0.5577
33	305	0.5578
33	305	0.5579
33	305	0.5580
33	305	0.5581
33	305	0.5582
33	305	0.5584
33	305	0.5585
33	305	0.5586
33	305	0.5587
33	305	0.5588
33	305	0.5589
33	305	0.5590
33	305	0.5591
33	305	0.5593
33	305	0.5594
33	305	0.5595
33	305	0.5596
33	305	0.5597
33	305	0.5598
33	305	0.5599
33	305	0.5601
33	305	0.5602
33	305	0.5603
33	305	0.5604
33	305	0.5605
33	305	0.5606
33	305	0.5607
33	305	0.5609
33	305	0.5610
33	305	0.5611
33	305	0.5612
33	305	0.5613
33	305	0.5614
33	305	0.5615
33	305	0.5617
33	305	0.5618
33	305	0.5619
33	305	0.5620
33	305	0.5621
33	305	0.5622
33	305	0.5623
33	305	0.5625
33	305	0.5626
33	305	0.5627
33	305	0.5628
33	305	0.5629
33	305	0.5630
33	305	0.5631
33	305	0.5632
33	305	0.5634
33	305	0.5635
33	305	0.5636
33	305	0.5637
33	305	0.5638
33	305	0.5639
33	305	0.5640
33	305	0.5642
33	305	0.5643
33	305	0.5644
33	305	0.5645
33	305	0.5646
33	305	0.5647
33	305	0.5648
33	305	0.5650
33	305	0.5651
33	305	0.5652
33	305	0.5653
33	305	0.5654
33	305	0.5655
33	305	0.5656
33	305	0.5658
33	305	0.5659
33	305	0.5660
33	305	0.5661
33	305	0.5662
33	305	0.5663
33	305	0.5664
33	305	0.5665
33	305	0.5667
33	305	0.5668
33	305	0.5669
33	305	0.5670
33	305	0.5671
33	305	0.5672
33	305	0.5673
33	305	0.5675
33	305	0.5676
33	305	0.5677
33	305	0.5678
33	305	0.5679
33	305	0.5680
33	305	0.5681
33	305	0.5683
33	305	0.5684
33	305	0.5685
33	305	0.5686
33	305	0.5687
33	305	0.5688
33	305	0.5689
33	305	0.5691
33	305	0.5692
33	305	0.5693
33	305	0.5694
33	305	0.5695
33	305	0.5696
33	305	0.5697
33	305	0.5699
33	305	0.5700
33	305	0.5701
33	305	0.5702
33	305	0.5703
33	305	0.5704
33	305	0.5705
33	305	0.5706
33	305	0.5708
33	305	0.5709
33	305	0.5710
33	305	0.5711
33	305	0.5712
33	305	0.5713
33	305	0.5714
33	305	0.5716
33	305	0.5717
33	305	0.5718
33	305	0.5719
33	305	0.5720
33	305	0.5721
33	305	0.5722
33	305	0.5724
33	305	0.5725
33	305	0.5726
33	305	0.5727
34	305	0.5728
34	305	0.5729
34	305	0.5730
34	305	0.5732
34	305	0.5733
34	305	0.5734
34	305	0.5735
34	305	0.5736
34	305	0.5737
34	305	0.5738
34	305	0.5739
34	305	0.5741
34	305	0.5742
34	305	0.5743
34	305	0.5744
34	305	0.5745
34	305	0.5746
34	305	0.5747
34	305	0.5749
34	305	0.5750
34	305	0.5751
34	305	0.5752
34	305	0.5753
34	305	0.5754
34	305	0.5755
34	305	0.5757
34	305	0.5758
34	305	0.5759
34	305	0.5760
34	305	0.5761
34	305	0.5762
34	305	0.5763
34	305	0.5765
34	305	0.5766
34	305	0.5767
34	305	0.5768
34	305	0.5769
34	305	0.5770
34	305	0.5771
34	305	0.5773
34	305	0.5774
34	305	0.5775
34	305	0.5776
34	305	0.5777
34	305	0.5778
34	305	0.5779
34	305	0.5780
34	305	0.5782
34	305	0.5783
34	305	0.5784
34	305	0.5785
34	305	0.5786
34	305	0.5787
34	305	0.5788
34	305	0.5790
34	305	0.5791
34	305	0.5792
34	305	0.5793
34	305	0.5794
34	305	0.5795
34	305	0.5796
34	305	0.5798
34	305	0.5799
34	305	0.5800
34	305	0.5801
34	305	0.5802
34	305	0.5803
34	305	0.5804
34	305	0.5806
34	305	0.5807
34	305	0.5808
34	305	0.5809
34	305	0.5810
34	305	0.5811
34	305	0.5812
34	305	0.5814
34	305	0.5815
34	305	0.5816
34	305	0.5817
34	305	0.5818
34	305	0.5819
34	305	0.5820
34	305	0.5821
34	305	0.5823
34	305	0.5824
34	305	0.5825
34	305	0.5826
34	305	0.5827
34	305	0.5828
34	305	0.5829
34	305	0.5831
34	305	0.5832
34	305	0.5833
34	305	0.5834
34	305	0.5835
34	305	0.5836
34	305	0.5837
34	305	0.5839
34	305	0.5840
34	305	0.5841
34	305	0.5842
34	305	0.5843
34	305	0.5844
34	305	0.5845
34	305	0.5847
34	305	0.5848
34	305	0.5849
34	305	0.5850
34	305	0.5851
34	305	0.5852
34	305	0.5853
34	305	0.5854
34	305	0.5856
34	305	0.5857
34	305	0.5858
34	305	0.5859
34	305	0.5860
34	305	0.5861
34	305	0.5862
34	305	0.5864
34	305	0.5865
34	305	0.5866
34	305	0.5867
34	305	0.5868
34	305	0.5869
34	305	0.5870
34	305	0.5872
34	305	0.5873
34	305	0.5874
34	305	0.5875
34	305	0.5876
34	305	0.5877
34	305	0.5878
34	305	0.5880
34	305	0.5881
34	305	0.5882
34	305	0.5883
34	305	0.5884
34	305	0.5885
34	305	0.5886
34	305	0.5888
34	305	0.5889
34	305	0.5890
34	305	0.5891
34	305	0.5892
34	305	0.5893
34	305	0.5894
34	305	0.5895
34	305	0.5897
34	305	0.5898
34	305	0.5899
34	305	0.5900
34	305	0.5901
34	305	0.5902
34	305	0.5903
34	305	0.5905
34	305	0.5906
34	305	0.5907
34	305	0.5908
34	305	0.5909
34	305	0.5910
34	305	0.5911
34	305	0.5913
34	305	0.5914
34	305	0.5915
34	305	0.5916
34	305	0.5917
34	305	0.5918
34	305	0.5919
34	305	0.5921
34	305	0.5922
34	305	0.5923
34	305	0.5924
34	305	0.5925
34	305	0.5926
34	305	0.5927
34	305	0.5928
34	305	0.5930
34	305	0.5931
34	305	0.5932
34	305	0.5933
34	305	0.5934
34	305	0.5935
34	305	0.5936
35	305	0.5938
35	305	0.5939
35	305	0.5940
35	305	0.5941
35	305	0.5942
35	305	0.5943
35	305	0.5944
35	305	0.5946
35	305	0.5947
35	305	0.5948
35	305	0.5949
35	305	0.5950
35	305	0.5951
35	305	0.5952
35	305	0.5954
35	305	0.5955
35	305	0.5956
35	305	0.5957
35	305	0.5958
35	305	0.5959
35	305	0.5960
35	305	0.5962
35	305	0.5963
35	305	0.5964
35	305	0.5965
35	305	0.5966
35	305	0.5967
35	305	0.5968
35	305	0.5969
35	305	0.5971
35	305	0.5972
35	305	0.5973
35	305	0.5974
35	305	0.5975
35	305	0.5976
35	305	0.5977
35	305	0.5979
35	305	0.5980
35	305	0.5981
35	305	0.5982
35	305	0.5983
35	305	0.5984
35	305	0.5985
35	305	0.5987
35	305	0.5988
35	305	0.5989
35	305	0.5990
35	305	0.5991
35	305	0.5992
35	305	0.5993
35	305	0.5995
35	305	0.5996
35	305	0.5997
35	305	0.5998
35	305	0.5999
35	305	0.6000
35	305	0.6001
35	305	0.6003
35	305	0.6004
35	305	0.6005
35	305	0.6006
35	305	0.6007
35	305	0.6008
35	305	0.6009
35	305	0.6010
35	305	0.6012
35	305	0.6013
35	305	0.6014
35	305	0.6015
35	305	0.6016
35	305	0.6017
35	305	0.6018
35	305	0.6020
35	305	0.6021
35	305	0.6022
35	305	0.6023
35	305	0.6024
35	305	0.6025
35	305	0.6026
35	305	0.6028
35	305	0.6029
35	305	0.6030
35	305	0.6031
35	305	0.6032
35	305	0.6033
35	305	0.6034
35	305	0.6036
35	305	0.6037
35	305	0.6038
35	305	0.6039
35	305	0.6040
35	305	0.6041
35	305	0.6042
35	305	0.6043
35	305	0.6045
35	305	0.6046
35	305	0.6047
35	305	0.6048
35	305	0.6049
35	305	0.6050
35	305	0.6051
35	305	0.6053
35	305	0.6054
35	305	0.6055
35	305	0.6056
35	305	0.6057
35	305	0.6058
35	305	0.6059
35	305	0.6061
35	305	0.6062
35	305	0.6063
35	305	0.6064
35	305	0.6065
35	305	0.6066
35	305	0.6067
35	305	0.6069
35	305	0.6070
35	305	0.6071
35	305	0.6072
35	305	0.6073
35	305	0.6074
35	305	0.6075
35	305	0.6077
35	305	0.6078
35	305	0.6079
35	305	0.6080
35	305	0.6081
35	305	0.6082
35	305	0.6083
35	305	0.6084
35	305	0.6086
35	305	0.6087
35	305	0.6088
35	305	0.6089
35	305	0.6090
35	305	0.6091
35	305	0.6092
35	305	0.6094
35	305	0.6095
35	305	0.6096
35	305	0.6097
35	305	0.6098
35	305	0.6099
35	305	0.6100
35	305	0.6102
35	305	0.6103
35	305	0.6104
35	305	0.6105
35	305	0.6106
35	305	0.6107
35	305	0.6108
35	305	0.6110
35	305	0.6111
35	305	0.6112
35	305	0.6113
35	305	0.6114
35	305	0.6115
35	305	0.6116
35	305	0.6117
35	305	0.6119
35	305	0.6120
35	305	0.6121
35	305	0.6122
35	305	0.6123
35	305	0.6124
35	305	0.6125
35	305	0.6127
35	305	0.6128
35	305	0.6129
35	305	0.6130
35	305	0.6131
35	305	0.6132
35	305	0.6133
35	305	0.6135
35	305	0.6136
35	305	0.6137
35	305	0.6138
35	305	0.6139
36	305	0.6140
36	305	0.6141
36	305	0.6143
36	305	0.6144
36	305	0.6145
36	305	0.6146
36	305	0.6147
36	305	0.6148
36	305	0.6149
36	305	0.6151
36	305	0.6152
36	305	0.6153
36	305	0.6154
36	305	0.6155
36	305	0.6156
36	305	0.6157
36	305	0.6158
36	305	0.6160
36	305	0.6161
36	305	0.6162
36	305	0.6163
36	305	0.6164
36	305	0.6165
36	305	0.6166
36	305	0.6168
36	305	0.6169
36	305	0.6170
36	305	0.6171
36	305	0.6172
36	305	0.6173
36	305	0.6174
36	305	0.6176
36	305	0.6177
36	305	0.6178
36	305	0.6179
36	305	0.6180
36	305	0.6181
36	305	0.6182
36	305	0.6184
36	305	0.6185
36	305	0.6186
36	305	0.6187
36	305	0.6188
36	305	0.6189
36	305	0.6190
36	305	0.6192
36	305	0.6193
36	305	0.6194
36	305	0.6195
36	305	0.6196
36	305	0.6197
36	305	0.6198
36	305	0.6199
36	305	0.6201
36	305	0.6202
36	305	0.6203
36	305	0.6204
36	305	0.6205
36	305	0.6206
36	305	0.6207
36	305	0.6209
36	305	0.6210
36	305	0.6211
36	305	0.6212
36	305	0.6213
36	305	0.6214
36	305	0.6215
36	305	0.6217
36	305	0.6218
36	305	0.6219
36	305	0.6220
36	305	0.6221
36	305	0.6222
36	305	0.6223
36	305	0.6225
36	305	0.6226
36	305	0.6227
36	305	0.6228
36	305	0.6229
36	305	0.6230
36	305	0.6231
36	305	0.6232
36	305	0.6234
36	305	0.6235
36	305	0.6236
36	305	0.6237
36	305	0.6238
36	305	0.6239
36	305	0.6240
36	305	0.6242
36	305	0.6243
36	305	0.6244
36	305	0.6245
36	305	0.6246
36	305	0.6247
36	305	0.6248
36	305	0.6250
36	305	0.6251
36	305	0.6252
36	305	0.6253
36	305	0.6254
36	305	0.6255
36	305	0.6256
36	305	0.6258
36	305	0.6259
36	305	0.6260
36	305	0.6261
36	305	0.6262
36	305	0.6263
36	305	0.6264
36	305	0.6266
36	305	0.6267
36	305	0.6268
36	305	0.6269
36	305	0.6270
36	305	0.6271
36	305	0.6272
36	305	0.6273
36	305	0.6275
36	305	0.6276
36	305	0.6277
36	305	0.6278
36	305	0.6279
36	305	0.6280
36	305	0.6281
36	305	0.6283
36	305	0.6284
36	305	0.6285
36	305	0.6286
36	305	0.6287
36	305	0.6288
36	305	0.6289
36	305	0.6291
36	305	0.6292
36	305	0.6293
36	305	0.6294
36	305	0.6295
36	305	0.6296
36	305	0.6297
36	305	0.6299
36	305	0.6300
36	305	0.6301
36	305	0.6302
36	305	0.6303
36	305	0.6304
36	305	0.6305
36	305	0.6307
36	305	0.6308
36	305	0.6309
36	305	0.6310
36	305	0.6311
36	305	0.6312
36	305	0.6313
36	305	0.6314
36	305	0.6316
36	305	0.6317
36	305	0.6318
36	305	0.6319
36	305	0.6320
36	305	0.6321
36	305	0.6322
36	305	0.6324
36	305	0.6325
36	305	0.6326
36	305	0.6327
36	305	0.6328
36	305	0.6329
36	305	0.6330
36	305	0.6332
36	305	0.6333
36	305	0.6334
36	305	0.6335
36	305	0.6336
36	305	0.6337
36	305	0.6338
36	305	0.6340
36	305	0.6341
36	305	0.6342
37	305	0.6343
37	305	0.6344
37	305	0.6345
37	305	0.6346
37	305	0.6347
37	305	0.6349
37	305	0.6350
37	305	0.6351
37	305	0.6352
37	305	0.6353
37	305	0.6354
37	305	0.6355
37	305	0.6357
37	305	0.6358
37	305	0.6359
37	305	0.6360
37	305	0.6361
37	305	0.6362
37	305	0.6363
37	305	0.6365
37	305	0.6366
37	305	0.6367
37	305	0.6368
37	305	0.6369
37	305	0.6370
37	305	0.6371
37	305	0.6373
37	305	0.6374
37	305	0.6375
37	305	0.6376
37	305	0.6377
37	305	0.6378
37	305	0.6379
37	305	0.6381
37	305	0.6382
37	305	0.6383
37	305	0.6384
37	305	0.6385
37	305	0.6386
37	305	0.6387
37	305	0.6388
37	305	0.6390
37	305	0.6391
37	305	0.6392
37	305	0.6393
37	305	0.6394
37	305	0.6395
37	305	0.6396
37	305	0.6398
37	305	0.6399
37	305	0.6400
37	305	0.6401
37	305	0.6402
37	305	0.6403
37	305	0.6404
37	305	0.6406
37	305	0.6407
37	305	0.6408
37	305	0.6409
37	305	0.6410
37	305	0.6411
37	305	0.6412
37	305	0.6414
37	305	0.6415
37	305	0.6416
37	305	0.6417
37	305	0.6418
37	305	0.6419
37	305	0.6420
37	305	0.6421
37	305	0.6423
37	305	0.6424
37	305	0.6425
37	305	0.6426
37	305	0.6427
37	305	0.6428
37	305	0.6429
37	305	0.6431
37	305	0.6432
37	305	0.6433
37	305	0.6434
37	305	0.6435
37	305	0.6436
37	305	0.6437
37	305	0.6439
37	305	0.6440
37	305	0.6441
37	305	0.6442
37	305	0.6443
37	305	0.6444
37	305	0.6445
37	305	0.6447
37	305	0.6448
37	305	0.6449
37	305	0.6450
37	305	0.6451
37	305	0.6452
37	305	0.6453
37	305	0.6455
37	305	0.6456
37	305	0.6457
37	305	0.6458
37	305	0.6459
37	305	0.6460
37	305	0.6461
37	305	0.6462
37	305	0.6464
37	305	0.6465
37	305	0.6466
37	305	0.6467
37	305	0.6468
37	305	0.6469
37	305	0.6470
37	305	0.6472
37	305	0.6473
37	305	0.6474
37	305	0.6475
37	305	0.6476
37	305	0.6477
37	305	0.6478
37	305	0.6480
37	305	0.6481
37	305	0.6482
37	305	0.6483
37	305	0.6484
37	305	0.6485
37	305	0.6486
37	305	0.6488
37	305	0.6489
37	305	0.6490
37	305	0.6491
37	305	0.6492
37	305	0.6493
37	305	0.6494
37	305	0.6496
37	305	0.6497
37	305	0.6498
37	305	0.6499
37	305	0.6500
37	305	0.6501
37	305	0.6502
37	305	0.6503
37	305	0.6505
37	305	0.6506
37	305	0.6507
37	305	0.6508
37	305	0.6509
37	305	0.6510
37	305	0.6511
38	305	0.6513
38	305	0.6514
38	305	0.6515
38	305	0.6516
38	305	0.6517
38	305	0.6518
38	305	0.6519
38	305	0.6521
38	305	0.6522
38	305	0.6523
38	305	0.6524
38	305	0.6525
38	305	0.6526
38	305	0.6527
38	305	0.6529
38	305	0.6530
38	305	0.6531
38	305	0.6532
38	305	0.6533
38	305	0.6534
38	305	0.6535
38	305	0.6536
38	305	0.6538
38	305	0.6539
38	305	0.6540
38	305	0.6541
38	305	0.6542
38	305	0.6543
38	305	0.6544
38	305	0.6546
38	305	0.6547
38	305	0.6548
38	305	0.6549
38	305	0.6550
38	305	0.6551
38	305	0.6552
38	305	0.6554
38	305	0.6555
38	305	0.6556
38	305	0.6557
38	305	0.6558
38	305	0.6559
38	305	0.6560
38	305	0.6562
38	305	0.6563
38	305	0.6564
38	305	0.6565
38	305	0.6566
38	305	0.6567
38	305	0.6568
38	305	0.6570
38	305	0.6571
38	305	0.6572
38	305	0.6573
38	305	0.6574
38	305	0.6575
38	305	0.6576
38	305	0.6577
38	305	0.6579
38	305	0.6580
38	305	0.6581
38	305	0.6582
38	305	0.6583
38	305	0.6584
38	305	0.6585
38	305	0.6587
38	305	0.6588
38	305	0.6589
38	305	0.6590
38	305	0.6591
38	305	0.6592
38	305	0.6593
38	305	0.6595
38	305	0.6596
38	305	0.6597
38	305	0.6598
38	305	0.6599
38	305	0.6600
38	305	0.6601
38	305	0.6603
38	305	0.6604
38	305	0.6605
38	305	0.6606
38	305	0.6607
38	305	0.6608
38	305	0.6609
38	305	0.6610
38	305	0.6612
38	305	0.6613
38	305	0.6614
38	305	0.6615
38	305	0.6616
38	305	0.6617
38	305	0.6618
38	305	0.6620
38	305	0.6621
38	305	0.6622
38	305	0.6623
38	305	0.6624
38	305	0.6625
38	305	0.6626
38	305	0.6628
38	305	0.6629
38	305	0.6630
38	305	0.6631
38	305	0.6632
38	305	0.6633
38	305	0.6634
38	305	0.6636
38	305	0.6637
38	305	0.6638
38	305	0.6639
38	305	0.6640
38	305	0.6641
38	305	0.6642
38	305	0.6644
38	305	0.6645
38	305	0.6646
38	305	0.6647
38	305	0.6648
38	305	0.6649
38	305	0.6650
38	305	0.6651
38	305	0.6653
38	305	0.6654
38	305	0.6655
38	305	0.6656
38	305	0.6657
38	305	0.6658
38	305	0.6659
38	305	0.6661
38	305	0.6662
38	305	0.6663
38	305	0.6664
38	305	0.6665
38	305	0.6666
38	305	0.6667
38	305	0.6669
38	305	0.6670
38	305	0.6671
38	305	0.6672
38	305	0.6673
38	305	0.6674
38	305	0.6675
38	305	0.6677
38	305	0.6678
38	305	0.6679
38	305	0.6680
38	305	0.6681
38	305	0.6682
38	305	0.6683
38	305	0.6685
38	305	0.6686
38	305	0.6687
39	305	0.6688
39	305	0.6689
39	305	0.6690
39	305	0.6691
39	305	0.6692
39	305	0.6694
39	305	0.6695
39	305	0.6696
39	305	0.6697
39	305	0.6698
39	305	0.6699
39	305	0.6700
39	305	0.6702
39	305	0.6703
39	305	0.6704
39	305	0.6705
39	305	0.6706
39	305	0.6707
39	305	0.6708
39	305	0.6710
39	305	0.6711
39	305	0.6712
39	305	0.6713
39	305	0.6714
39	305	0.6715
39	305	0.6716
39	305	0.6718
39	305	0.6719
39	305	0.6720
39	305	0.6721
39	305	0.6722
39	305	0.6723
39	305	0.6724
39	305	0.6725
39	305	0.6727
39	305	0.6728
39	305	0.6729
39	305	0.6730
39	305	0.6731
39	305	0.6732
39	305	0.6733
39	305	0.6735
39	305	0.6736
39	305	0.6737
39	305	0.6738
39	305	0.6739
39	305	0.6740
39	305	0.6741
39	305	0.6743
39	305	0.6744
39	305	0.6745
39	305	0.6746
39	305	0.6747
39	305	0.6748
39	305	0.6749
39	305	0.6751
39	305	0.6752
39	305	0.6753
39	305	0.6754
39	305	0.6755
39	305	0.6756
39	305	0.6757
39	305	0.6759
39	305	0.6760
39	305	0.6761
39	305	0.6762
39	305	0.6763
39	305	0.6764
39	305	0.6765
39	305	0.6766
39	305	0.6768
39	305	0.6769
39	305	0.6770
39	305	0.6771
39	305	0.6772
39	305	0.6773
39	305	0.6774
39	305	0.6776
39	305	0.6777
39	305	0.6778
39	305	0.6779
39	305	0.6780
39	305	0.6781
39	305	0.6782
39	305	0.6784
39	305	0.6785
39	305	0.6786
39	305	0.6787
39	305	0.6788
39	305	0.6789
39	305	0.6790
39	305	0.6792
39	305	0.6793
39	305	0.6794
39	305	0.6795
39	305	0.6796
39	305	0.6797
39	305	0.6798
39	305	0.6799
39	305	0.6801
39	305	0.6802
39	305	0.6803
39	305	0.6804
39	305	0.6805
39	305	0.6806
39	305	0.6807
39	305	0.6809
39	305	0.6810
39	305	0.6811
39	305	0.6812
39	305	0.6813
39	305	0.6814
39	305	0.6815
39	305	0.6817
39	305	0.6818
39	305	0.6819
39	305	0.6820
39	305	0.6821
39	305	0.6822
39	305	0.6823
39	305	0.6825
39	305	0.6826
39	305	0.6827
39	305	0.6828
39	305	0.6829
39	305	0.6830
39	305	0.6831
39	305	0.6833
39	305	0.6834
39	305	0.6835
39	305	0.6836
39	305	0.6837
39	305	0.6838
39	305	0.6839
39	305	0.6840
39	305	0.6842
39	305	0.6843
39	305	0.6844
39	305	0.6845
39	305	0.6846
39	305	0.6847
39	305	0.6848
39	305	0.6850
39	305	0.6851
39	305	0.6852
39	305	0.6853
39	305	0.6854
39	305	0.6855
39	305	0.6856
39	305	0.6858
39	305	0.6859
39	305	0.6860
39	305	0.6861
39	305	0.6862
39	305	0.6863
39	305	0.6864
39	305	0.6866
39	305	0.6867
39	305	0.6868
39	305	0.6869
39	305	0.6870
39	305	0.6871
40	305	0.6872
40	305	0.6874
40	305	0.6875
40	305	0.6876
40	305	0.6877
40	305	0.6878
40	305	0.6879
40	305	0.6880
40	305	0.6881
40	305	0.6883
40	305	0.6884
40	305	0.6885
40	305	0.6886
40	305	0.6887
40	305	0.6888
40	305	0.6889
40	305	0.6891
40	305	0.6892
40	305	0.6893
40	305	0.6894
40	305	0.6895
40	305	0.6896
40	305	0.6897
40	305	0.6899
40	305	0.6900
40	305	0.6901
40	305	0.6902
40	305	0.6903
40	305	0.6904
40	305	0.6905
40	305	0.6907
40	305	0.6908
40	305	0.6909
40	305	0.6910
40	305	0.6911
40	305	0.6912
40	305	0.6913
40	305	0.6914
40	305	0.6916
40	305	0.6917
40	305	0.6918
40	305	0.6919
40	305	0.6920
40	305	0.6921
40	305	0.6922
40	305	0.6924
40	305	0.6925
40	305	0.6926
40	305	0.6927
40	305	0.6928
40	305	0.6929
40	305	0.6930
40	305	0.6932
40	305	0.6933
40	305	0.6934
40	305	0.6935
40	305	0.6936
40	305	0.6937
40	305	0.6938
40	305	0.6940
40	305	0.6941
40	305	0.6942
40	305	0.6943
40	305	0.6944
40	305	0.6945
40	305	0.6946
40	305	0.6948
40	305	0.6949
40	305	0.6950
40	305	0.6951
40	305	0.6952
40	305	0.6953
40	305	0.6954
40	305	0.6955
40	305	0.6957
40	305	0.6958
40	305	0.6959
40	305	0.6960
40	305	0.6961
40	305	0.6962
40	305	0.6963
40	305	0.6965
40	305	0.6966
40	305	0.6967
40	305	0.6968
40	305	0.6969
40	305	0.6970
40	305	0.6971
40	305	0.6973
40	305	0.6974
40	305	0.6975
40	305	0.6976
40	305	0.6977
40	305	0.6978
40	305	0.6979
40	305	0.6981
40	305	0.6982
40	305	0.6983
40	305	0.6984
40	305	0.6985
40	305	0.6986
40	305	0.6987
40	305	0.6989
40	305	0.6990
40	305	0.6991
40	305	0.6992
40	305	0.6993
40	305	0.6994
40	305	0.6995
40	305	0.6996
40	305	0.6998
40	305	0.6999
40	305	0.7000
40	305	0.7001
40	305	0.7002
40	305	0.7003
40	305	0.7004
40	305	0.7006
40	305	0.7007
40	305	0.7008
40	305	0.7009
40	305	0.7010
40	305	0.7011
40	305	0.7012
40	305	0.7014
40	305	0.7015
40	305	0.7016
40	305	0.7017
40	305	0.7018
40	305	0.7019
40	305	0.7020
40	305	0.7022
40	305	0.7023
40	305	0.7024
40	305	0.7025
40	305	0.7026
40	305	0.7027
40	305	0.7028
40	305	0.7029
40	305	0.7031
40	305	0.7032
41	305	0.7033
41	305	0.7034
41	305	0.7035
41	305	0.7036
41	305	0.7037
41	305	0.7039
41	305	0.7040
41	305	0.7041
41	305	0.7042
41	305	0.7043
41	305	0.7044
41	305	0.7045
41	305	0.7047
41	305	0.7048
41	305	0.7049
41	305	0.7050
41	305	0.7051
41	305	0.7052
41	305	0.7053
41	305	0.7055
41	305	0.7056
41	305	0.7057
41	305	0.7058
41	305	0.7059
41	305	0.7060
41	305	0.7061
41	305	0.7063
41	305	0.7064
41	305	0.7065
41	305	0.7066
41	305	0.7067
41	305	0.7068
41	305	0.7069
41	305	0.7070
41	305	0.7072
41	305	0.7073
41	305	0.7074
41	305	0.7075
41	305	0.7076
41	305	0.7077
41	305	0.7078
41	305	0.7080
41	305	0.7081
41	305	0.7082
41	305	0.7083
41	305	0.7084
41	305	0.7085
41	305	0.7086
41	305	0.7088
41	305	0.7089
41	305	0.7090
41	305	0.7091
41	305	0.7092
41	305	0.7093
41	305	0.7094
41	305	0.7096
41	305	0.7097
41	305	0.7098
41	305	0.7099
41	305	0.7100
41	305	0.7101
41	305	0.7102
41	305	0.7103
41	305	0.7105
41	305	0.7106
41	305	0.7107
41	305	0.7108
41	305	0.7109
41	305	0.7110
41	305	0.7111
41	305	0.7113
41	305	0.7114
41	305	0.7115
41	305	0.7116
41	305	0.7117
41	305	0.7118
41	305	0.7119
41	305	0.7121
41	305	0.7122
41	305	0.7123
41	305	0.7124
41	305	0.7125
41	305	0.7126
41	305	0.7127
41	305	0.7129
41	305	0.7130
41	305	0.7131
41	305	0.7132
41	305	0.7133
41	305	0.7134
41	305	0.7135
41	305	0.7137
41	305	0.7138
41	305	0.7139
41	305	0.7140
41	305	0.7141
41	305	0.7142
41	305	0.7143
41	305	0.7144
41	305	0.7146
41	305	0.7147
41	305	0.7148
41	305	0.7149
41	305	0.7150
41	305	0.7151
41	305	0.7152
41	305	0.7154
41	305	0.7155
41	305	0.7156
41	305	0.7157
41	305	0.7158
41	305	0.7159
41	305	0.7160
41	305	0.7162
41	305	0.7163
41	305	0.7164
41	305	0.7165
41	305	0.7166
41	305	0.7167
41	305	0.7168
41	305	0.7170
41	305	0.7171
41	305	0.7172
41	305	0.7173
41	305	0.7174
41	305	0.7175
41	305	0.7176
41	305	0.7178
41	305	0.7179
41	305	0.7180
41	305	0.7181
41	305	0.7182
41	305	0.7183
41	305	0.7184
41	305	0.7185
42	305	0.7187
42	305	0.7188
42	305	0.7189
42	305	0.7190
42	305	0.7191
42	305	0.7192
42	305	0.7193
42	305	0.7195
42	305	0.7196
42	305	0.7197
42	305	0.7198
42	305	0.7199
42	305	0.7200
42	305	0.7201
42	305	0.7203
42	305	0.7204
42	305	0.7205
42	305	0.7206
42	305	0.7207
42	305	0.7208
42	305	0.7209
42	305	0.7211
42	305	0.7212
42	305	0.7213
42	305	0.7214
42	305	0.7215
42	305	0.7216
42	305	0.7217
42	305	0.7218
42	305	0.7220
42	305	0.7221
42	305	0.7222
42	305	0.7223
42	305	0.7224
42	305	0.7225
42	305	0.7226
42	305	0.7228
42	305	0.7229
42	305	0.7230
42	305	0.7231
42	305	0.7232
42	305	0.7233
42	305	0.7234
42	305	0.7236
42	305	0.7237
42	305	0.7238
42	305	0.7239
42	305	0.7240
42	305	0.7241
42	305	0.7242
42	305	0.7244
42	305	0.7245
42	305	0.7246
42	305	0.7247
42	305	0.7248
42	305	0.7249
42	305	0.7250
42	305	0.7252
42	305	0.7253
42	305	0.7254
42	305	0.7255
42	305	0.7256
42	305	0.7257
42	305	0.7258
42	305	0.7259
42	305	0.7261
42	305	0.7262
42	305	0.7263
42	305	0.7264
42	305	0.7265
42	305	0.7266
42	305	0.7267
42	305	0.7269
42	305	0.7270
42	305	0.7271
42	305	0.7272
42	305	0.7273
42	305	0.7274
42	305	0.7275
42	305	0.7277
42	305	0.7278
42	305	0.7279
42	305	0.7280
42	305	0.7281
42	305	0.7282
42	305	0.7283
42	305	0.7285
42	305	0.7286
42	305	0.7287
42	305	0.7288
42	305	0.7289
42	305	0.7290
42	305	0.7291
42	305	0.7292
42	305	0.7294
42	305	0.7295
42	305	0.7296
42	305	0.7297
42	305	0.7298
42	305	0.7299
42	305	0.7300
42	305	0.7302
42	305	0.7303
42	305	0.7304
42	305	0.7305
42	305	0.7306
42	305	0.7307
42	305	0.7308
42	305	0.7310
42	305	0.7311
42	305	0.7312
42	305	0.7313
42	305	0.7314
42	305	0.7315
42	305	0.7316
42	305	0.7318
42	305	0.7319
42	305	0.7320
42	305	0.7321
42	305	0.7322
42	305	0.7323
42	305	0.7324
42	305	0.7326
42	305	0.7327
42	305	0.7328
42	305	0.7329
42	305	0.7330
42	305	0.7331
42	305	0.7332
43	305	0.7333
43	305	0.7335
43	305	0.7336
43	305	0.7337
43	305	0.7338
43	305	0.7339
43	305	0.7340
43	305	0.7341
43	305	0.7343
43	305	0.7344
43	305	0.7345
43	305	0.7346
43	305	0.7347
43	305	0.7348
43	305	0.7349
43	305	0.7351
43	305	0.7352
43	305	0.7353
43	305	0.7354
43	305	0.7355
43	305	0.7356
43	305	0.7357
43	305	0.7359
43	305	0.7360
43	305	0.7361
43	305	0.7362
43	305	0.7363
43	305	0.7364
43	305	0.7365
43	305	0.7367
43	305	0.7368
43	305	0.7369
43	305	0.7370
43	305	0.7371
43	305	0.7372
43	305	0.7373
43	305	0.7374
43	305	0.7376
43	305	0.7377
43	305	0.7378
43	305	0.7379
43	305	0.7380
43	305	0.7381
43	305	0.7382
43	305	0.7384
43	305	0.7385
43	305	0.7386
43	305	0.7387
43	305	0.7388
43	305	0.7389
43	305	0.7390
43	305	0.7392
43	305	0.7393
43	305	0.7394
43	305	0.7395
43	305	0.7396
43	305	0.7397
43	305	0.7398
43	305	0.7400
43	305	0.7401
43	305	0.7402
43	305	0.7403
43	305	0.7404
43	305	0.7405
43	305	0.7406
43	305	0.7407
43	305	0.7409
43	305	0.7410
43	305	0.7411
43	305	0.7412
43	305	0.7413
43	305	0.7414
43	305	0.7415
43	305	0.7417
43	305	0.7418
43	305	0.7419
43	305	0.7420
43	305	0.7421
43	305	0.7422
43	305	0.7423
43	305	0.7425
43	305	0.7426
43	305	0.7427
43	305	0.7428
43	305	0.7429
43	305	0.7430
43	305	0.7431
43	305	0.7433
43	305	0.7434
43	305	0.7435
43	305	0.7436
43	305	0.7437
43	305	0.7438
43	305	0.7439
43	305	0.7441
43	305	0.7442
43	305	0.7443
43	305	0.7444
43	305	0.7445
44	305	0.7446
44	305	0.7447
44	305	0.7448
44	305	0.7450
44	305	0.7451
44	305	0.7452
44	305	0.7453
44	305	0.7454
44	305	0.7455
44	305	0.7456
44	305	0.7458
44	305	0.7459
44	305	0.7460
44	305	0.7461
44	305	0.7462
44	305	0.7463
44	305	0.7464
44	305	0.7466
44	305	0.7467
44	305	0.7468
44	305	0.7469
44	305	0.7470
44	305	0.7471
44	305	0.7472
44	305	0.7474
44	305	0.7475
44	305	0.7476
44	305	0.7477
44	305	0.7478
44	305	0.7479
44	305	0.7480
44	305	0.7481
44	305	0.7483
44	305	0.7484
44	305	0.7485
44	305	0.7486
44	305	0.7487
44	305	0.7488
44	305	0.7489
44	305	0.7491
44	305	0.7492
44	305	0.7493
44	305	0.7494
44	305	0.7495
44	305	0.7496
44	305	0.7497
44	305	0.7499
44	305	0.7500
44	305	0.7501
44	305	0.7502
44	305	0.7503
44	305	0.7504
44	305	0.7505
44	305	0.7507
44	305	0.7508
44	305	0.7509
44	305	0.7510
44	305	0.7511
44	305	0.7512
44	305	0.7513
44	305	0.7515
44	305	0.7516
44	305	0.7517
44	305	0.7518
44	305	0.7519
44	305	0.7520
44	305	0.7521
44	305	0.7522
44	305	0.7524
44	305	0.7525
44	305	0.7526
44	305	0.7527
44	305	0.7528
44	305	0.7529
44	305	0.7530
44	305	0.7532
44	305	0.7533
44	305	0.7534
44	305	0.7535
44	305	0.7536
44	305	0.7537
44	305	0.7538
44	305	0.7540
44	305	0.7541
44	305	0.7542
44	305	0.7543
44	305	0.7544
44	305	0.7545
44	305	0.7546
44	305	0.7548
44	305	0.7549
44	305	0.7550
44	305	0.7551
44	305	0.7552
44	305	0.7553
44	305	0.7554
44	305	0.7556
44	305	0.7557
44	305	0.7558
44	305	0.7559
44	305	0.7560
44	305	0.7561
44	305	0.7562
44	305	0.7563
44	305	0.7565
44	305	0.7566
44	305	0.7567
44	305	0.7568
44	305	0.7569
44	305	0.7570
44	305	0.7571
44	305	0.7573
44	305	0.7574
44	305	0.7575
44	305	0.7576
44	305	0.7577
44	305	0.7578
44	305	0.7579
44	305	0.7581
44	305	0.7582
44	305	0.7583
44	305	0.7584
44	305	0.7585
44	305	0.7586
44	305	0.7587
45	305	0.7589
45	305	0.7590
45	305	0.7591
45	305	0.7592
45	305	0.7593
45	305	0.7594
45	305	0.7595
45	305	0.7596
45	305	0.7598
45	305	0.7599
45	305	0.7600
45	305	0.7601
45	305	0.7602
45	305	0.7603
45	305	0.7604
45	305	0.7606
45	305	0.7607
45	305	0.7608
45	305	0.7609
45	305	0.7610
45	305	0.7611
45	305	0.7612
45	305	0.7614
45	305	0.7615
45	305	0.7616
45	305	0.7617
45	305	0.7618
45	305	0.7619
45	305	0.7620
45	305	0.7622
45	305	0.7623
45	305	0.7624
45	305	0.7625
45	305	0.7626
45	305	0.7627
45	305	0.7628
45	305	0.7630
45	305	0.7631
45	305	0.7632
45	305	0.7633
45	305	0.7634
45	305	0.7635
45	305	0.7636
45	305	0.7637
45	305	0.7639
45	305	0.7640
45	305	0.7641
45	305	0.7642
45	305	0.7643
45	305	0.7644
45	305	0.7645
45	305	0.7647
45	305	0.7648
45	305	0.7649
45	305	0.7650
45	305	0.7651
45	305	0.7652
45	305	0.7653
45	305	0.7655
45	305	0.7656
45	305	0.7657
45	305	0.7658
45	305	0.7659
45	305	0.7660
45	305	0.7661
45	305	0.7663
45	305	0.7664
45	305	0.7665
45	305	0.7666
45	305	0.7667
45	305	0.7668
45	305	0.7669
45	305	0.7670
45	305	0.7672
45	305	0.7673
45	305	0.7674
45	305	0.7675
45	305	0.7676
45	305	0.7677
45	305	0.7678
45	305	0.7680
45	305	0.7681
45	305	0.7682
45	305	0.7683
45	305	0.7684
45	305	0.7685
45	305	0.7686
45	305	0.7688
45	305	0.7689
45	305	0.7690
45	305	0.7691
45	305	0.7692
45	305	0.7693
45	305	0.7694
45	305	0.7696
45	305	0.7697
45	305	0.7698
45	305	0.7699
45	305	0.7700
45	305	0.7701
45	305	0.7702
46	305	0.7704
46	305	0.7705
46	305	0.7706
46	305	0.7707
46	305	0.7708
46	305	0.7709
46	305	0.7710
46	305	0.7711
46	305	0.7713
46	305	0.7714
46	305	0.7715
46	305	0.7716
46	305	0.7717
46	305	0.7718
46	305	0.7719
46	305	0.7721
46	305	0.7722
46	305	0.7723
46	305	0.7724
46	305	0.7725
46	305	0.7726
46	305	0.7727
46	305	0.7729
46	305	0.7730
46	305	0.7731
46	305	0.7732
46	305	0.7733
46	305	0.7734
46	305	0.7735
46	305	0.7737
46	305	0.7738
46	305	0.7739
46	305	0.7740
46	305	0.7741
46	305	0.7742
46	305	0.7743
46	305	0.7745
46	305	0.7746
46	305	0.7747
46	305	0.7748
46	305	0.7749
46	305	0.7750
46	305	0.7751
46	305	0.7752
46	305	0.7754
46	305	0.7755
46	305	0.7756
46	305	0.7757
46	305	0.7758
46	305	0.7759
46	305	0.7760
46	305	0.7762
46	305	0.7763
46	305	0.7764
46	305	0.7765
46	305	0.7766
46	305	0.7767
46	305	0.7768
46	305	0.7770
46	305	0.7771
46	305	0.7772
46	305	0.7773
46	305	0.7774
46	305	0.7775
46	305	0.7776
46	305	0.7778
46	305	0.7779
46	305	0.7780
46	305	0.7781
46	305	0.7782
46	305	0.7783
46	305	0.7784
46	305	0.7785
46	305	0.7787
46	305	0.7788
46	305	0.7789
46	305	0.7790
46	305	0.7791
46	305	0.7792
46	305	0.7793
46	305	0.7795
46	305	0.7796
46	305	0.7797
46	305	0.7798
46	305	0.7799
46	305	0.7800
46	305	0.7801
46	305	0.7803
46	305	0.7804
46	305	0.7805
46	305	0.7806
46	305	0.7807
46	305	0.7808
46	305	0.7809
46	305	0.7811
47	305	0.7812
47	305	0.7813
47	305	0.7814
47	305	0.7815
47	305	0.7816
47	305	0.7817
47	305	0.7819
47	305	0.7820
47	305	0.7821
47	305	0.7822
47	305	0.7823
47	305	0.7824
47	305	0.7825
47	305	0.7826
47	305	0.7828
47	305	0.7829
47	305	0.7830
47	305	0.7831
47	305	0.7832
47	305	0.7833
47	305	0.7834
47	305	0.7836
47	305	0.7837
47	305	0.7838
47	305	0.7839
47	305	0.7840
47	305	0.7841
47	305	0.7842
47	305	0.7844
47	305	0.7845
47	305	0.7846
47	305	0.7847
47	305	0.7848
47	305	0.7849
47	305	0.7850
47	305	0.7852
47	305	0.7853
47	305	0.7854
47	305	0.7855
47	305	0.7856
47	305	0.7857
47	305	0.7858
47	305	0.7860
47	305	0.7861
47	305	0.7862
47	305	0.7863
47	305	0.7864
47	305	0.7865
47	305	0.7866
47	305	0.7867
47	305	0.7869
47	305	0.7870
47	305	0.7871
47	305	0.7872
47	305	0.7873
47	305	0.7874
47	305	0.7875
47	305	0.7877
47	305	0.7878
47	305	0.7879
47	305	0.7880
47	305	0.7881
47	305	0.7882
47	305	0.7883
47	305	0.7885
47	305	0.7886
47	305	0.7887
47	305	0.7888
47	305	0.7889
47	305	0.7890
47	305	0.7891
47	305	0.7893
47	305	0.7894
47	305	0.7895
47	305	0.7896
47	305	0.7897
47	305	0.7898
47	305	0.7899
47	305	0.7900
47	305	0.7902
47	305	0.7903
47	305	0.7904
47	305	0.7905
47	305	0.7906
47	305	0.7907
47	305	0.7908
47	305	0.7910
47	305	0.7911
48	305	0.7912
48	305	0.7913
48	305	0.7914
48	305	0.7915
48	305	0.7916
48	305	0.7918
48	305	0.7919
48	305	0.7920
48	305	0.7921
48	305	0.7922
48	305	0.7923
48	305	0.7924
48	305	0.7926
48	305	0.7927
48	305	0.7928
48	305	0.7929
48	305	0.7930
48	305	0.7931
48	305	0.7932
48	305	0.7934
48	305	0.7935
48	305	0.7936
48	305	0.7937
48	305	0.7938
48	305	0.7939
48	305	0.7940
48	305	0.7941
48	305	0.7943
48	305	0.7944
48	305	0.7945
48	305	0.7946
48	305	0.7947
48	305	0.7948
48	305	0.7949
48	305	0.7951
48	305	0.7952
48	305	0.7953
48	305	0.7954
48	305	0.7955
48	305	0.7956
48	305	0.7957
48	305	0.7959
48	305	0.7960
48	305	0.7961
48	305	0.7962
48	305	0.7963
48	305	0.7964
48	305	0.7965
48	305	0.7967
48	305	0.7968
48	305	0.7969
48	305	0.7970
48	305	0.7971
48	305	0.7972
48	305	0.7973
48	305	0.7974
48	305	0.7976
48	305	0.7977
48	305	0.7978
48	305	0.7979
48	305	0.7980
48	305	0.7981
48	305	0.7982
49	305	0.7984
49	305	0.7985
49	305	0.7986
49	305	0.7987
49	305	0.7988
49	305	0.7989
49	305	0.7990
49	305	0.7992
49	305	0.7993
49	305	0.7994
49	305	0.7995
49	305	0.7996
49	305	0.7997
49	305	0.7998
49	305	0.8000
49	305	0.8001
49	305	0.8002
49	305	0.8003
49	305	0.8004
49	305	0.8005
49	305	0.8006
49	305	0.8008
49	305	0.8009
49	305	0.8010
49	305	0.8011
49	305	0.8012
49	305	0.8013
49	305	0.8014
49	305	0.8015
49	305	0.8017
49	305	0.8018
49	305	0.8019
49	305	0.8020
49	305	0.8021
49	305	0.8022
49	305	0.8023
49	305	0.8025
49	305	0.8026
49	305	0.8027
49	305	0.8028
49	305	0.8029
49	305	0.8030
49	305	0.8031
49	305	0.8033
49	305	0.8034
49	305	0.8035
49	305	0.8036
49	305	0.8037
49	305	0.8038
49	305	0.8039
49	305	0.8041
49	305	0.8042
49	305	0.8043
49	305	0.8044
49	305	0.8045
49	305	0.8046
49	305	0.8047
49	305	0.8049
49	305	0.8050
49	305	0.8051
49	305	0.8052
49	305	0.8053
49	305	0.8054
49	305	0.8055
49	305	0.8056
49	305	0.8058
50	305	0.8059
50	305	0.8060
50	305	0.8061
50	305	0.8062
50	305	0.8063
50	305	0.8064
50	305	0.8066
50	305	0.8067
50	305	0.8068
50	305	0.8069
50	305	0.8070
50	305	0.8071
50	305	0.8072
50	305	0.8074
50	305	0.8075
50	305	0.8076
50	305	0.8077
50	305	0.8078
50	305	0.8079
50	305	0.8080
50	305	0.8082
50	305	0.8083
50	305	0.8084
50	305	0.8085
50	305	0.8086
50	305	0.8087
50	305	0.8088
50	305	0.8089
50	305	0.8091
50	305	0.8092
50	305	0.8093
50	305	0.8094
50	305	0.8095
50	305	0.8096
50	305	0.8097
50	305	0.8099
50	305	0.8100
50	305	0.8101
50	305	0.8102
50	305	0.8103
50	305	0.8104
50	305	0.8105
50	305	0.8107
50	305	0.8108
50	305	0.8109
50	305	0.8110
50	305	0.8111
50	305	0.8112
50	305	0.8113
50	305	0.8115
50	305	0.8116
50	305	0.8117
50	305	0.8118
50	305	0.8119
50	305	0.8120
50	305	0.8121
50	305	0.8123
50	305	0.8124
50	305	0.8125
50	305	0.8126
50	305	0.8127
50	305	0.8128
50	305	0.8129
50	305	0.8130
50	305	0.8132
50	305	0.8133
50	305	0.8134
50	305	0.8135
50	305	0.8136
50	305	0.8137
50	305	0.8138
50	305	0.8140
50	305	0.8141
50	305	0.8142
50	305	0.8143
50	305	0.8144
50	305	0.8145
50	305	0.8146
50	305	0.8148
50	305	0.8149
51	305	0.8150
51	305	0.8151
51	305	0.8152
51	305	0.8153
51	305	0.8154
51	305	0.8156
51	305	0.8157
51	305	0.8158
51	305	0.8159
51	305	0.8160
51	305	0.8161
51	305	0.8162
51	305	0.8163
51	305	0.8165
51	305	0.8166
51	305	0.8167
51	305	0.8168
51	305	0.8169
51	305	0.8170
51	305	0.8171
51	305	0.8173
51	305	0.8174
51	305	0.8175
51	305	0.8176
51	305	0.8177
51	305	0.8178
51	305	0.8179
51	305	0.8181
51	305	0.8182
51	305	0.8183
51	305	0.8184
51	305	0.8185
51	305	0.8186
51	305	0.8187
51	305	0.8189
51	305	0.8190
51	305	0.8191
51	305	0.8192
51	305	0.8193
51	305	0.8194
51	305	0.8195
51	305	0.8197
51	305	0.8198
51	305	0.8199
51	305	0.8200
51	305	0.8201
51	305	0.8202
51	305	0.8203
51	305	0.8204
51	305	0.8206
51	305	0.8207
51	305	0.8208
51	305	0.8209
51	305	0.8210
52	305	0.8211
52	305	0.8212
52	305	0.8214
52	305	0.8215
52	305	0.8216
52	305	0.8217
52	305	0.8218
52	305	0.8219
52	305	0.8220
52	305	0.8222
52	305	0.8223
52	305	0.8224
52	305	0.8225
52	305	0.8226
52	305	0.8227
52	305	0.8228
52	305	0.8230
52	305	0.8231
52	305	0.8232
52	305	0.8233
52	305	0.8234
52	305	0.8235
52	305	0.8236
52	305	0.8238
52	305	0.8239
52	305	0.8240
52	305	0.8241
52	305	0.8242
52	305	0.8243
52	305	0.8244
52	305	0.8245
52	305	0.8247
52	305	0.8248
52	305	0.8249
52	305	0.8250
52	305	0.8251
52	305	0.8252
52	305	0.8253
52	305	0.8255
52	305	0.8256
52	305	0.8257
52	305	0.8258
52	305	0.8259
52	305	0.8260
52	305	0.8261
52	305	0.8263
52	305	0.8264
52	305	0.8265
52	305	0.8266
52	305	0.8267
52	305	0.8268
52	305	0.8269
52	305	0.8271
52	305	0.8272
52	305	0.8273
52	305	0.8274
52	305	0.8275
52	305	0.8276
52	305	0.8277
52	305	0.8278
52	305	0.8280
52	305	0.8281
52	305	0.8282
53	305	0.8283
53	305	0.8284
53	305	0.8285
53	305	0.8286
53	305	0.8288
53	305	0.8289
53	305	0.8290
53	305	0.8291
53	305	0.8292
53	305	0.8293
53	305	0.8294
53	305	0.8296
53	305	0.8297
53	305	0.8298
53	305	0.8299
53	305	0.8300
53	305	0.8301
53	305	0.8302
53	305	0.8304
53	305	0.8305
53	305	0.8306
53	305	0.8307
53	305	0.8308
53	305	0.8309
53	305	0.8310
53	305	0.8312
53	305	0.8313
53	305	0.8314
53	305	0.8315
53	305	0.8316
53	305	0.8317
53	305	0.8318
53	305	0.8319
53	305	0.8321
53	305	0.8322
53	305	0.8323
53	305	0.8324
53	305	0.8325
53	305	0.8326
53	305	0.8327
53	305	0.8329
53	305	0.8330
53	305	0.8331
53	305	0.8332
53	305	0.8333
53	305	0.8334
53	305	0.8335
53	305	0.8337
53	305	0.8338
53	305	0.8339
53	305	0.8340
53	305	0.8341
53	305	0.8342
53	305	0.8343
53	305	0.8345
53	305	0.8346
54	305	0.8347
54	305	0.8348
54	305	0.8349
54	305	0.8350
54	305	0.8351
54	305	0.8352
54	305	0.8354
54	305	0.8355
54	305	0.8356
54	305	0.8357
54	305	0.8358
54	305	0.8359
54	305	0.8360
54	305	0.8362
54	305	0.8363
54	305	0.8364
54	305	0.8365
54	305	0.8366
54	305	0.8367
54	305	0.8368
54	305	0.8370
54	305	0.8371
54	305	0.8372
54	305	0.8373
54	305	0.8374
54	305	0.8375
54	305	0.8376
54	305	0.8378
54	305	0.8379
54	305	0.8380
54	305	0.8381
54	305	0.8382
54	305	0.8383
54	305	0.8384
54	305	0.8386
54	305	0.8387
54	305	0.8388
54	305	0.8389
54	305	0.8390
54	305	0.8391
54	305	0.8392
54	305	0.8393
54	305	0.8395
54	305	0.8396
54	305	0.8397
54	305	0.8398
54	305	0.8399
54	305	0.8400
54	305	0.8401
54	305	0.8403
54	305	0.8404
54	305	0.8405
54	305	0.8406
54	305	0.8407
54	305	0.8408
54	305	0.8409
55	305	0.8411
55	305	0.8412
55	305	0.8413
55	305	0.8414
55	305	0.8415
55	305	0.8416
55	305	0.8417
55	305	0.8419
55	305	0.8420
55	305	0.8421
55	305	0.8422
55	305	0.8423
55	305	0.8424
55	305	0.8425
55	305	0.8427
55	305	0.8428
55	305	0.8429
55	305	0.8430
55	305	0.8431
55	305	0.8432
55	305	0.8433
55	305	0.8434
55	305	0.8436
55	305	0.8437
55	305	0.8438
55	305	0.8439
55	305	0.8440
55	305	0.8441
55	305	0.8442
55	305	0.8444
55	305	0.8445
55	305	0.8446
55	305	0.8447
55	305	0.8448
55	305	0.8449
55	305	0.8450
55	305	0.8452
55	305	0.8453
55	305	0.8454
55	305	0.8455
55	305	0.8456
55	305	0.8457
55	305	0.8458
55	305	0.8460
55	305	0.8461
55	305	0.8462
55	305	0.8463
55	305	0.8464
55	305	0.8465
56	305	0.8466
56	305	0.8467
56	305	0.8469
56	305	0.8470
56	305	0.8471
56	305	0.8472
56	305	0.8473
56	305	0.8474
56	305	0.8475
56	305	0.8477
56	305	0.8478
56	305	0.8479
56	305	0.8480
56	305	0.8481
56	305	0.8482
56	305	0.8483
56	305	0.8485
56	305	0.8486
56	305	0.8487
56	305	0.8488
56	305	0.8489
56	305	0.8490
56	305	0.8491
56	305	0.8493
56	305	0.8494
56	305	0.8495
56	305	0.8496
56	305	0.8497
56	305	0.8498
56	305	0.8499
56	305	0.8501
56	305	0.8502
56	305	0.8503
56	305	0.8504
56	305	0.8505
56	305	0.8506
56	305	0.8507
56	305	0.8508
56	305	0.8510
56	305	0.8511
56	305	0.8512
56	305	0.8513
56	305	0.8514
56	305	0.8515
56	305	0.8516
56	305	0.8518
56	305	0.8519
57	305	0.8520
57	305	0.8521
57	305	0.8522
57	305	0.8523
57	305	0.8524
57	305	0.8526
57	305	0.8527
57	305	0.8528
57	305	0.8529
57	305	0.8530
57	305	0.8531
57	305	0.8532
57	305	0.8534
57	305	0.8535
57	305	0.8536
57	305	0.8537
57	305	0.8538
57	305	0.8539
57	305	0.8540
57	305	0.8542
57	305	0.8543
57	305	0.8544
57	305	0.8545
57	305	0.8546
57	305	0.8547
57	305	0.8548
57	305	0.8549
57	305	0.8551
57	305	0.8552
57	305	0.8553
57	305	0.8554
57	305	0.8555
57	305	0.8556
57	305	0.8557
57	305	0.8559
57	305	0.8560
57	305	0.8561
57	305	0.8562
57	305	0.8563
57	305	0.8564
57	305	0.8565
57	305	0.8567
57	305	0.8568
58	305	0.8569
58	305	0.8570
58	305	0.8571
58	305	0.8572
58	305	0.8573
58	305	0.8575
58	305	0.8576
58	305	0.8577
58	305	0.8578
58	305	0.8579
58	305	0.8580
58	305	0.8581
58	305	0.8582
58	305	0.8584
58	305	0.8585
58	305	0.8586
58	305	0.8587
58	305	0.8588
58	305	0.8589
58	305	0.8590
58	305	0.8592
58	305	0.8593
58	305	0.8594
58	305	0.8595
58	305	0.8596
58	305	0.8597
58	305	0.8598
58	305	0.8600
58	305	0.8601
58	305	0.8602
58	305	0.8603
58	305	0.8604
58	305	0.8605
59	305	0.8606
59	305	0.8608
59	305	0.8609
59	305	0.8610
59	305	0.8611
59	305	0.8612
59	305	0.8613
59	305	0.8614
59	305	0.8616
59	305	0.8617
59	305	0.8618
59	305	0.8619
59	305	0.8620
59	305	0.8621
59	305	0.8622
59	305	0.8623
59	305	0.8625
59	305	0.8626
59	305	0.8627
59	305	0.8628
59	305	0.8629
59	305	0.8630
59	305	0.8631
59	305	0.8633
59	305	0.8634
59	305	0.8635
59	305	0.8636
59	305	0.8637
59	305	0.8638
59	305	0.8639
59	305	0.8641
59	305	0.8642
59	305	0.8643
59	305	0.8644
60	305	0.8645
60	305	0.8646
60	305	0.8647
60	305	0.8649
60	305	0.8650
60	305	0.8651
60	305	0.8652
60	305	0.8653
60	305	0.8654
60	305	0.8655
60	305	0.8656
60	305	0.8658
60	305	0.8659
60	305	0.8660
60	305	0.8661
60	305	0.8662
60	305	0.8663
60	305	0.8664
60	305	0.8666
60	305	0.8667
60	305	0.8668
60	305	0.8669
60	305	0.8670
60	305	0.8671
60	305	0.8672
60	305	0.8674
60	305	0.8675
60	305	0.8676
60	305	0.8677
60	305	0.8678
60	305	0.8679
60	305	0.8680
60	305	0.8682
60	305	0.8683
60	305	0.8684
60	305	0.8685
60	305	0.8686
60	305	0.8687
60	305	0.8688
60	305	0.8690
60	305	0.8691
60	305	0.8692
60	305	0.8693
60	305	0.8694
60	305	0.8695
60	305	0.8696
61	305	0.8697
61	305	0.8699
61	305	0.8700
61	305	0.8701
61	305	0.8702
61	305	0.8703
61	305	0.8704
61	305	0.8705
61	305	0.8707
61	305	0.8708
61	305	0.8709
61	305	0.8710
61	305	0.8711
61	305	0.8712
61	305	0.8713
61	305	0.8715
61	305	0.8716
61	305	0.8717
61	305	0.8718
61	305	0.8719
61	305	0.8720
61	305	0.8721
61	305	0.8723
61	305	0.8724
61	305	0.8725
61	305	0.8726
61	305	0.8727
61	305	0.8728
61	305	0.8729
61	305	0.8731
61	305	0.8732
61	305	0.8733
61	305	0.8734
61	305	0.8735
61	305	0.8736
62	305	0.8737
62	305	0.8738
62	305	0.8740
62	305	0.8741
62	305	0.8742
62	305	0.8743
62	305	0.8744
62	305	0.8745
62	305	0.8746
62	305	0.8748
62	305	0.8749
62	305	0.8750
62	305	0.8751
62	305	0.8752
62	305	0.8753
62	305	0.8754
62	305	0.8756
62	305	0.8757
62	305	0.8758
62	305	0.8759
62	305	0.8760
62	305	0.8761
62	305	0.8762
62	305	0.8764
62	305	0.8765
62	305	0.8766
62	305	0.8767
62	305	0.8768
62	305	0.8769
62	305	0.8770
63	305	0.8771
63	305	0.8773
63	305	0.8774
63	305	0.8775
63	305	0.8776
63	305	0.8777
63	305	0.8778
63	305	0.8779
63	305	0.8781
63	305	0.8782
63	305	0.8783
63	305	0.8784
63	305	0.8785
63	305	0.8786
63	305	0.8787
63	305	0.8789
63	305	0.8790
63	305	0.8791
63	305	0.8792
63	305	0.8793
63	305	0.8794
63	305	0.8795
63	305	0.8797
63	305	0.8798
63	305	0.8799
63	305	0.8800
63	305	0.8801
63	305	0.8802
63	305	0.8803
63	305	0.8805
63	305	0.8806
63	305	0.8807
63	305	0.8808
63	305	0.8809
63	305	0.8810
63	305	0.8811
63	305	0.8812
63	305	0.8814
63	305	0.8815
64	305	0.8816
64	305	0.8817
64	305	0.8818
64	305	0.8819
64	305	0.8820
64	305	0.8822
64	305	0.8823
64	305	0.8824
64	305	0.8825
64	305	0.8826
64	305	0.8827
64	305	0.8828
64	305	0.8830
64	305	0.8831
64	305	0.8832
64	305	0.8833
64	305	0.8834
64	305	0.8835
64	305	0.8836
64	305	0.8838
64	305	0.8839
64	305	0.8840
64	305	0.8841
64	305	0.8842
64	305	0.8843
64	305	0.8844
64	305	0.8845
64	305	0.8847
64	305	0.8848
64	305	0.8849
64	305	0.8850
64	305	0.8851
64	305	0.8852
64	305	0.8853
64	305	0.8855
64	305	0.8856
64	305	0.8857
64	305	0.8858
64	305	0.8859
64	305	0.8860
64	305	0.8861
64	305	0.8863
64	305	0.8864
65	305	0.8865
65	305	0.8866
65	305	0.8867
65	305	0.8868
65	305	0.8869
65	305	0.8871
65	305	0.8872
65	305	0.8873
65	305	0.8874
65	305	0.8875
65	305	0.8876
65	305	0.8877
65	305	0.8879
65	305	0.8880
65	305	0.8881
65	305	0.8882
65	305	0.8883
65	305	0.8884
65	305	0.8885
65	305	0.8886
65	305	0.8888
65	305	0.8889
65	305	0.8890
65	305	0.8891
65	305	0.8892
65	305	0.8893
65	305	0.8894
65	305	0.8896
65	305	0.8897
66	305	0.8898
66	305	0.8899
66	305	0.8900
66	305	0.8901
66	305	0.8902
66	305	0.8904
66	305	0.8905
66	305	0.8906
66	305	0.8907
66	305	0.8908
66	305	0.8909
66	305	0.8910
66	305	0.8912
66	305	0.8913
66	305	0.8914
66	305	0.8915
66	305	0.8916
66	305	0.8917
66	305	0.8918
66	305	0.8920
67	305	0.8921
67	305	0.8922
67	305	0.8923
67	305	0.8924
67	305	0.8925
67	305	0.8926
67	305	0.8927
67	305	0.8929
67	305	0.8930
67	305	0.8931
67	305	0.8932
67	305	0.8933
67	305	0.8934
67	305	0.8935
67	305	0.8937
67	305	0.8938
67	305	0.8939
67	305	0.8940
67	305	0.8941
67	305	0.8942
67	305	0.8943
67	305	0.8945
67	305	0.8946
67	305	0.8947
67	305	0.8948
67	305	0.8949
67	305	0.8950
67	305	0.8951
67	305	0.8953
67	305	0.8954
67	305	0.8955
67	305	0.8956
67	305	0.8957
67	305	0.8958
67	305	0.8959
67	305	0.8960
68	305	0.8962
68	305	0.8963
68	305	0.8964
68	305	0.8965
68	305	0.8966
68	305	0.8967
68	305	0.8968
68	305	0.8970
68	305	0.8971
68	305	0.8972
68	305	0.8973
68	305	0.8974
68	305	0.8975
68	305	0.8976
68	305	0.8978
68	305	0.8979
68	305	0.8980
68	305	0.8981
68	305	0.8982
68	305	0.8983
68	305	0.8984
68	305	0.8986
68	305	0.8987
68	305	0.8988
69	305	0.8989
69	305	0.8990
69	305	0.8991
69	305	0.8992
69	305	0.8994
69	305	0.8995
69	305	0.8996
69	305	0.8997
69	305	0.8998
69	305	0.8999
69	305	0.9000
69	305	0.9001
69	305	0.9003
69	305	0.9004
69	305	0.9005
69	305	0.9006
69	305	0.9007
69	305	0.9008
69	305	0.9009
69	305	0.9011
69	305	0.9012
69	305	0.9013
69	305	0.9014
69	305	0.9015
69	305	0.9016
69	305	0.9017
69	305	0.9019
69	305	0.9020
69	305	0.9021
70	305	0.9022
70	305	0.9023
70	305	0.9024
70	305	0.9025
70	305	0.9027
70	305	0.9028
70	305	0.9029
70	305	0.9030
70	305	0.9031
70	305	0.9032
70	305	0.9033
70	305	0.9034
70	305	0.9036
70	305	0.9037
70	305	0.9038
70	305	0.9039
70	305	0.9040
70	305	0.9041
70	305	0.9042
70	305	0.9044
70	305	0.9045
70	305	0.9046
70	305	0.9047
70	305	0.9048
70	305	0.9049
71	305	0.9050
71	305	0.9052
71	305	0.9053
71	305	0.9054
71	305	0.9055
71	305	0.9056
71	305	0.9057
71	305	0.9058
71	305	0.9060
71	305	0.9061
71	305	0.9062
71	305	0.9063
71	305	0.9064
71	305	0.9065
71	305	0.9066
71	305	0.9068
71	305	0.9069
71	305	0.9070
71	305	0.9071
71	305	0.9072
71	305	0.9073
71	305	0.9074
71	305	0.9075
71	305	0.9077
71	305	0.9078
71	305	0.9079
71	305	0.9080
72	305	0.9081
72	305	0.9082
72	305	0.9083
72	305	0.9085
72	305	0.9086
72	305	0.9087
72	305	0.9088
72	305	0.9089
72	305	0.9090
72	305	0.9091
72	305	0.9093
72	305	0.9094
72	305	0.9095
72	305	0.9096
72	305	0.9097
72	305	0.9098
72	305	0.9099
72	305	0.9101
72	305	0.9102
72	305	0.9103
73	305	0.9104
73	305	0.9105
73	305	0.9106
73	305	0.9107
73	305	0.9109
73	305	0.9110
73	305	0.9111
73	305	0.9112
73	305	0.9113
73	305	0.9114
73	305	0.9115
73	305	0.9116
73	305	0.9118
73	305	0.9119
73	305	0.9120
73	305	0.9121
73	305	0.9122
74	305	0.9123
74	305	0.9124
74	305	0.9126
74	305	0.9127
74	305	0.9128
74	305	0.9129
74	305	0.9130
74	305	0.9131
74	305	0.9132
74	305	0.9134
74	305	0.9135
74	305	0.9136
74	305	0.9137
74	305	0.9138
74	305	0.9139
75	305	0.9140
75	305	0.9142
75	305	0.9143
75	305	0.9144
75	305	0.9145
75	305	0.9146
75	305	0.9147
75	305	0.9148
75	305	0.9149
75	305	0.9151
75	305	0.9152
75	305	0.9153
75	305	0.9154
75	305	0.9155
75	305	0.9156
75	305	0.9157
75	305	0.9159
75	305	0.9160
75	305	0.9161
75	305	0.9162
75	305	0.9163
75	305	0.9164
75	305	0.9165
75	305	0.9167
75	305	0.9168
75	305	0.9169
76	305	0.9170
76	305	0.9171
76	305	0.9172
76	305	0.9173
76	305	0.9175
76	305	0.9176
76	305	0.9177
76	305	0.9178
76	305	0.9179
76	305	0.9180
76	305	0.9181
76	305	0.9183
76	305	0.9184
76	305	0.9185
76	305	0.9186
76	305	0.9187
76	305	0.9188
76	305	0.9189
77	305	0.9190
77	305	0.9192
77	305	0.9193
77	305	0.9194
77	305	0.9195
77	305	0.9196
77	305	0.9197
77	305	0.9198
77	305	0.9200
77	305	0.9201
77	305	0.9202
77	305	0.9203
77	305	0.9204
77	305	0.9205
77	305	0.9206
77	305	0.9208
77	305	0.9209
77	305	0.9210
77	305	0.9211
77	305	0.9212
77	305	0.9213
77	305	0.9214
77	305	0.9216
77	305	0.9217
77	305	0.9218
77	305	0.9219
77	305	0.9220
77	305	0.9221
77	305	0.9222
77	305	0.9223
77	305	0.9225
78	305	0.9226
78	305	0.9227
78	305	0.9228
78	305	0.9229
78	305	0.9230
78	305	0.9231
78	305	0.9233
78	305	0.9234
78	305	0.9235
78	305	0.9236
78	305	0.9237
78	305	0.9238
78	305	0.9239
78	305	0.9241
79	305	0.9242
79	305	0.9243
79	305	0.9244
79	305	0.9245
79	305	0.9246
79	305	0.9247
79	305	0.9249
79	305	0.9250
79	305	0.9251
79	305	0.9252
79	305	0.9253
79	305	0.9254
79	305	0.9255
79	305	0.9257
79	305	0.9258
79	305	0.9259
79	305	0.9260
79	305	0.9261
80	305	0.9262
80	305	0.9263
80	305	0.9264
80	305	0.9266
80	305	0.9267
80	305	0.9268
80	305	0.9269
80	305	0.9270
80	305	0.9271
80	305	0.9272
80	305	0.9274
80	305	0.9275
80	305	0.9276
80	305	0.9277
80	305	0.9278
80	305	0.9279
80	305	0.9280
80	305	0.9282
80	305	0.9283
80	305	0.9284
80	305	0.9285
80	305	0.9286
80	305	0.9287
80	305	0.9288
80	305	0.9290
80	305	0.9291
80	305	0.9292
80	305	0.9293
80	305	0.9294
80	305	0.9295
81	305	0.9296
81	305	0.9298
81	305	0.9299
81	305	0.9300
81	305	0.9301
81	305	0.9302
81	305	0.9303
81	305	0.9304
81	305	0.9305
81	305	0.9307
81	305	0.9308
81	305	0.9309
81	305	0.9310
81	305	0.9311
81	305	0.9312
82	305	0.9313
82	305	0.9315
82	305	0.9316
82	305	0.9317
82	305	0.9318
82	305	0.9319
82	305	0.9320
82	305	0.9321
82	305	0.9323
82	305	0.9324
82	305	0.9325
82	305	0.9326
82	305	0.9327
82	305	0.9328
82	305	0.9329
82	305	0.9331
82	305	0.9332
82	305	0.9333
83	305	0.9334
83	305	0.9335
83	305	0.9336
83	305	0.9337
83	305	0.9338
83	305	0.9340
84	305	0.9341
84	305	0.9342
84	305	0.9343
84	305	0.9344
84	305	0.9345
84	305	0.9346
84	305	0.9348
84	305	0.9349
84	305	0.9350
84	305	0.9351
84	305	0.9352
84	305	0.9353
84	305	0.9354
84	305	0.9356
85	305	0.9357
85	305	0.9358
85	305	0.9359
85	305	0.9360
85	305	0.9361
85	305	0.9362
85	305	0.9364
85	305	0.9365
85	305	0.9366
85	305	0.9367
85	305	0.9368
85	305	0.9369
85	305	0.9370
85	305	0.9372
85	305	0.9373
86	305	0.9374
86	305	0.9375
86	305	0.9376
86	305	0.9377
86	305	0.9378
86	305	0.9379
86	305	0.9381
86	305	0.9382
86	305	0.9383
87	305	0.9384
87	305	0.9385
87	305	0.9386
87	305	0.9387
87	305	0.9389
87	305	0.9390
87	305	0.9391
87	305	0.9392
87	305	0.9393
87	305	0.9394
87	305	0.9395
88	305	0.9397
88	305	0.9398
88	305	0.9399
88	305	0.9400
88	305	0.9401
88	305	0.9402
88	305	0.9403
88	305	0.9405
88	305	0.9406
88	305	0.9407
88	305	0.9408
88	305	0.9409
88	305	0.9410
88	305	0.9411
88	305	0.9413
88	305	0.9414
89	305	0.9415
89	305	0.9416
89	305	0.9417
89	305	0.9418
89	305	0.9419
89	305	0.9420
89	305	0.9422
89	305	0.9423
89	305	0.9424
89	305	0.9425
90	305	0.9426
90	305	0.9427
90	305	0.9428
90	305	0.9430
90	305	0.9431
90	305	0.9432
90	305	0.9433
90	305	0.9434
90	305	0.9435
90	305	0.9436
90	305	0.9438
90	305	0.9439
90	305	0.9440
90	305	0.9441
91	305	0.9442
91	305	0.9443
91	305	0.9444
91	305	0.9446
91	305	0.9447
91	305	0.9448
91	305	0.9449
91	305	0.9450
91	305	0.9451
91	305	0.9452
91	305	0.9453
91	305	0.9455
92	305	0.9456
92	305	0.9457
92	305	0.9458
92	305	0.9459
92	305	0.9460
92	305	0.9461
92	305	0.9463
92	305	0.9464
93	305	0.9465
93	305	0.9466
93	305	0.9467
93	305	0.9468
93	305	0.9469
94	305	0.9471
94	305	0.9472
94	305	0.9473
94	305	0.9474
94	305	0.9475
94	305	0.9476
94	305	0.9477
94	305	0.9479
94	305	0.9480
94	305	0.9481
95	305	0.9482
95	305	0.9483
95	305	0.9484
95	305	0.9485
95	305	0.9487
95	305	0.9488
95	305	0.9489
95	305	0.9490
95	305	0.9491
95	305	0.9492
95	305	0.9493
95	305	0.9494
95	305	0.9496
96	305	0.9497
96	305	0.9498
96	305	0.9499
96	305	0.9500
96	305	0.9501
96	305	0.9502
96	305	0.9504
96	305	0.9505
96	305	0.9506
97	305	0.9507
97	305	0.9508
97	305	0.9509
97	305	0.9510
97	305	0.9512
97	305	0.9513
97	305	0.9514
97	305	0.9515
97	305	0.9516
97	305	0.9517
97	305	0.9518
97	305	0.9520
97	305	0.9521
97	305	0.9522
98	305	0.9523
98	305	0.9524
98	305	0.9525
98	305	0.9526
98	305	0.9527
98	305	0.9529
99	305	0.9530
99	305	0.9531
99	305	0.9532
99	305	0.9533
99	305	0.9534
99	305	0.9535
99	305	0.9537
99	305	0.9538
99	305	0.9539
99	305	0.9540
99	305	0.9541
99	305	0.9542
100	305	0.9543
100	305	0.9545
100	305	0.9546
100	305	0.9547
100	305	0.9548
101	305	0.9549
101	305	0.9550
101	305	0.9551
101	305	0.9553
101	305	0.9554
101	305	0.9555
101	305	0.9556
101	305	0.9557
101	305	0.9558
101	305	0.9559
101	305	0.9561
101	305	0.9562
102	305	0.9563
102	305	0.9564
102	305	0.9565
102	305	0.9566
102	305	0.9567
102	305	0.9568
102	305	0.9570
102	305	0.9571
103	305	0.9572
103	305	0.9573
103	305	0.9574
103	305	0.9575
103	305	0.9576
104	305	0.9578
104	305	0.9579
104	305	0.9580
104	305	0.9581
104	305	0.9582
104	305	0.9583
104	305	0.9584
105	305	0.9586
105	305	0.9587
105	305	0.9588
105	305	0.9589
105	305	0.9590
105	305	0.9591
106	305	0.9592
106	305	0.9594
106	305	0.9595
106	305	0.9596
106	305	0.9597
107	305	0.9598
107	305	0.9599
107	305	0.9600
107	305	0.9602
108	305	0.9603
108	305	0.9604
108	305	0.9605
108	305	0.9606
108	305	0.9607
108	305	0.9608
108	305	0.9609
109	305	0.9611
109	305	0.9612
109	305	0.9613
109	305	0.9614
109	305	0.9615
109	305	0.9616
109	305	0.9617
109	305	0.9619
109	305	0.9620
109	305	0.9621
109	305	0.9622
110	305	0.9623
110	305	0.9624
110	305	0.9625
110	305	0.9627
110	305	0.9628
111	305	0.9629
111	305	0.9630
111	305	0.9631
111	305	0.9632
111	305	0.9633
111	305	0.9635
111	305	0.9636
112	305	0.9637
112	305	0.9638
112	305	0.9639
112	305	0.9640
112	305	0.9641
112	305	0.9642
112	305	0.9644
112	305	0.9645
112	305	0.9646
112	305	0.9647
113	305	0.9648
113	305	0.9649
113	305	0.9650
113	305	0.9652
113	305	0.9653
113	305	0.9654
113	305	0.9655
113	305	0.9656
113	305	0.9657
113	305	0.9658
113	305	0.9660
114	305	0.9661
114	305	0.9662
114	305	0.9663
114	305	0.9664
114	305	0.9665
114	305	0.9666
114	305	0.9668
115	305	0.9669
115	305	0.9670
115	305	0.9671
115	305	0.9672
115	305	0.9673
116	305	0.9674
116	305	0.9676
116	305	0.9677
116	305	0.9678
116	305	0.9679
116	305	0.9680
116	305	0.9681
117	305	0.9682
117	305	0.9683
117	305	0.9685
117	305	0.9686
117	305	0.9687
117	305	0.9688
117	305	0.9689
118	305	0.9690
118	305	0.9691
119	305	0.9693
119	305	0.9694
119	305	0.9695
120	305	0.9696
120	305	0.9697
121	305	0.9698
121	305	0.9699
121	305	0.9701
121	305	0.9702
121	305	0.9703
121	305	0.9704
121	305	0.9705
122	305	0.9706
122	305	0.9707
122	305	0.9709
122	305	0.9710
122	305	0.9711
122	305	0.9712
122	305	0.9713
122	305	0.9714
122	305	0.9715
122	305	0.9716
122	305	0.9718
122	305	0.9719
122	305	0.9720
123	305	0.9721
123	305	0.9722
123	305	0.9723
123	305	0.9724
123	305	0.9726
124	305	0.9727
124	305	0.9728
124	305	0.9729
125	305	0.9730
125	305	0.9731
125	305	0.9732
125	305	0.9734
125	305	0.9735
125	305	0.9736
125	305	0.9737
125	305	0.9738
125	305	0.9739
125	305	0.9740
126	305	0.9742
126	305	0.9743
126	305	0.9744
127	305	0.9745
127	305	0.9746
127	305	0.9747
127	305	0.9748
127	305	0.9750
127	305	0.9751
127	305	0.9752
127	305	0.9753
128	305	0.9754
128	305	0.9755
128	305	0.9756
128	305	0.9757
129	305	0.9759
129	305	0.9760
129	305	0.9761
129	305	0.9762
129	305	0.9763
129	305	0.9764
130	305	0.9765
130	305	0.9767
130	305	0.9768
130	305	0.9769
130	305	0.9770
130	305	0.9771
131	305	0.9772
131	305	0.9773
132	305	0.9775
132	305	0.9776
132	305	0.9777
132	305	0.9778
132	305	0.9779
132	305	0.9780
132	305	0.9781
133	305	0.9783
133	305	0.9784
133	305	0.9785
134	305	0.9786
134	305	0.9787
134	305	0.9788
135	305	0.9789
135	305	0.9791
135	305	0.9792
135	305	0.9793
135	305	0.9794
136	305	0.9795
136	305	0.9796
136	305	0.9797
136	305	0.9798
137	305	0.9800
137	305	0.9801
138	305	0.9802
138	305	0.9803
138	305	0.9804
139	305	0.9805
139	305	0.9806
140	305	0.9808
140	305	0.9809
142	305	0.9810
142	305	0.9811
143	305	0.9812
143	305	0.9813
143	305	0.9814
143	305	0.9816
143	305	0.9817
143	305	0.9818
143	305	0.9819
144	305	0.9820
144	305	0.9821
144	305	0.9822
144	305	0.9824
144	305	0.9825
144	305	0.9826
145	305	0.9827
145	305	0.9828
145	305	0.9829
145	305	0.9830
146	305	0.9831
146	305	0.9833
146	305	0.9834
146	305	0.9835
147	305	0.9836
147	305	0.9837
147	305	0.9838
147	305	0.9839
148	305	0.9841
148	305	0.9842
148	305	0.9843
148	305	0.9844
149	305	0.9845
149	305	0.9846
150	305	0.9847
150	305	0.9849
150	305	0.9850
150	305	0.9851
150	305	0.9852
151	305	0.9853
151	305	0.9854
151	305	0.9855
152	305	0.9857
152	305	0.9858
152	305	0.9859
152	305	0.9860
153	305	0.9861
153	305	0.9862
154	305	0.9863
154	305	0.9865
154	305	0.9866
154	305	0.9867
157	305	0.9868
157	305	0.9869
159	305	0.9870
160	305	0.9871
160	305	0.9872
160	305	0.9874
160	305	0.9875
161	305	0.9876
161	305	0.9877
161	305	0.9878
161	305	0.9879
162	305	0.9880
162	305	0.9882
162	305	0.9883
163	305	0.9884
163	305	0.9885
163	305	0.9886
164	305	0.9887
164	305	0.9888
165	305	0.9890
165	305	0.9891
166	305	0.9892
166	305	0.9893
167	305	0.9894
167	305	0.9895
168	305	0.9896
169	305	0.9898
169	305	0.9899
171	305	0.9900
173	305	0.9901
174	305	0.9902
174	305	0.9903
175	305	0.9904
176	305	0.9905
176	305	0.9907
177	305	0.9908
177	305	0.9909
178	305	0.9910
178	305	0.9911
178	305	0.9912
179	305	0.9913
179	305	0.9915
183	305	0.9916
183	305	0.9917
184	305	0.9918
185	305	0.9919
187	305	0.9920
187	305	0.9921
188	305	0.9923
188	305	0.9924
188	305	0.9925
189	305	0.9926
190	305	0.9927
190	305	0.9928
192	305	0.9929
192	305	0.9931
192	305	0.9932
193	305	0.9933
193	305	0.9934
193	305	0.9935
194	305	0.9936
194	305	0.9937
195	305	0.9939
196	305	0.9940
196	305	0.9941
199	305	0.9942
200	305	0.9943
201	305	0.9944
201	305	0.9945
201	305	0.9946
201	305	0.9948
201	305	0.9949
204	305	0.9950
205	305	0.9951
209	305	0.9952
210	305	0.9953
212	305	0.9954
212	305	0.9956
219	305	0.9957
220	305	0.9958
221	305	0.9959
227	305	0.9960
227	305	0.9961
227	305	0.9962
228	305	0.9964
228	305	0.9965
230	305	0.9966
230	305	0.9967
234	305	0.9968
237	305	0.9969
239	305	0.9970
241	305	0.9972
242	305	0.9973
250	305	0.9974
254	305	0.9975
254	305	0.9976
255	305	0.9977
261	305	0.9978
261	305	0.9980
261	305	0.9981
262	305	0.9982
266	305	0.9983
266	305	0.9984
267	305	0.9985
284	305	0.9986
285	305	0.9987
289	305	0.9989
307	305	0.9990
314	305	0.9991
342	305	0.9992
386	305	0.9993
433	305	0.9994
513	305	0.9995
684	305	0.9997
771	305	0.9998
1138	305	0.9999
2173	305	1.0000
2173	305	1.0000
